Release Sooner, Expose Less: Offloading MoE Dispatch in NCCL-EP under Dual-Batch Overlap

Dual-batch overlap (DBO) hides mixture-of-experts (MoE) communication behind another microbatch's computation, but only after dispatch send releases the GPU. The time dispatch send holds the GPU therefore stays exposed, while network progress after release can be hidden. We evaluate GPUDirect Async - Kernel Initiated (GDA-KI) Free Flow, an NCCL-EP research configuration that leaves WQE construction on the GPU but moves send progression to a host thread. On a GB300 NVL72 system, GDA-KI Free Flow reduces dispatch-send time relative to default GDA-KI at every operating point in the evaluated parameter sweep. An experiment that inserts a GPU delay between dispatch send and receive shows that offload increases the in-flight interval. Depending on the load, 32-96 microseconds of computation or other independent work between send and receive hides the deferred progress, leaving less exposed time than default GDA-KI. In disaggregated vLLM serving with DBO, GDA-KI Free Flow lowers median TPOT by 15-25% relative to NCCL-EP default GDA-KI and by 16-42% relative to DeepEP v1.

==> figures/data/correctness_runs.csv <==
backend,kind,round,x,dev_pct
gdaki,concurrency,1,-0.27,0.32
gdaki,concurrency,2,-0.2,0.32
gdaki,concurrency,3,-0.13,0.11
gdaki,output,1,0.13,0.21
gdaki,output,2,0.2,0.42
gdaki,output,3,0.27,0.11
free_flow,concurrency,1,0.73,0.21
free_flow,concurrency,2,0.7999999999999998,0.74
free_flow,concurrency,3,0.8700000000000001,0.84
free_flow,output,1,1.13,0.42
free_flow,output,2,1.2000000000000002,0.21
free_flow,output,3,1.27,0.21


==> figures/data/correctness_validation_correct.csv <==
run,gsm8k,dev_pct
M1g,0.888,0.5
M3g,0.884,0.4
R1,0.886,0.1
R2,0.887,0.2
R3,0.89,0.3
OFF,0.889,0.4
S-ON,0.889,0.9
S-OFF,0.887,0.2


==> figures/data/correctness_validation_corrupted.csv <==
run,gsm8k,dev_pct
G1,0.644,34.9
W1g,0.633,25.0
W3g,0.526,12.4


==> figures/data/correctness_validation_deepep.csv <==
run,gsm8k,dev_pct
G2,0.888,0.3


==> figures/data/ncclep_dispatch_sweep_free_flow_topk4.csv <==
x,y,backend,gpus,top_k,sm,tokens,us,pct,label,white,show_label,status,rounds_target,rounds_done,round_ids,min_us,max_us,stdev_us,baseline_mean_us,pct_min,pct_max,pct_stdev,rank_median_mean_us,rank_p95_mean_us
0,0,gdaki_free_flow,4,4,32,1,17.525980000,-49.316400306,-49,0,1,measured,5,5,1;2;3;4;5,17.249066666666668,17.9296,0.25150578036211313,34.5839,-50.780703089331915,-48.22743092986725,1.0103974154878674,16.328003333333335,17.52598
1,0,gdaki_free_flow,4,4,32,2,17.911680000,-49.971062724,-50,0,1,measured,5,5,1;2;3;4;5,17.127466666666667,18.196266666666666,0.4450681206287413,35.80417333333334,-51.404273349070884,-48.77372453174708,1.0964716309021514,16.49312,17.91168
2,0,gdaki_free_flow,4,4,32,4,17.740180000,-51.163856349,-51,0,1,measured,5,5,1;2;3;4;5,17.278933333333335,18.0641,0.299447613300074,36.342393333333334,-52.49547972333038,-48.80718917203228,1.4643655495670043,16.663786666666667,17.74018
3,0,gdaki_free_flow,4,4,32,8,17.552866667,-51.675629722,-52,0,1,measured,5,5,1;2;3;4;5,16.462933333333336,18.465066666666665,0.7165779076819044,36.32682666666667,-54.21129142314651,-48.864207012672445,1.9800094192771065,16.594693333333336,17.552866666666667
4,0,gdaki_free_flow,4,4,32,16,17.334400000,-55.676893566,-56,0,1,measured,5,5,1;2;3;4;5,17.164800000000003,17.81546666666667,0.2752423739987077,39.12896,-57.788300544160734,-53.966154015765376,1.3642503771413572,16.50592,17.334400000000002
5,0,gdaki_free_flow,4,4,32,32,17.442560000,-59.866244654,-60,0,1,measured,5,5,1;2;3;4;5,16.7616,18.08106666666667,0.4693361212038412,43.472,-60.93652992024452,-58.74880755133807,0.7759326203502753,16.21632,17.44256
6,0,gdaki_free_flow,4,4,32,64,24.066560000,-56.123266851,-56,0,1,measured,5,5,1;2;3;4;5,22.682666666666666,25.0272,0.938351947239888,54.8783,-58.345575992634814,-52.889326158541486,2.019451026776451,22.895363333333332,24.06656
7,0,gdaki_free_flow,4,4,32,128,37.663586667,-53.998870466,-54,0,1,measured,5,5,1;2;3;4;5,36.79573333333334,38.704,0.6981086072779462,81.89912,-55.061934407290934,-52.54846418141861,1.0795464299990623,35.94016,37.66358666666667
8,0,gdaki_free_flow,4,4,32,256,63.463046667,-49.075599138,-49,0,1,measured,5,5,1;2;3;4;5,62.2528,65.02506666666666,1.1485673906605938,124.63190666666667,-50.05720687976418,-47.74884824794081,0.9980992750837465,60.93346,63.46304666666666
0,1,gdaki_free_flow,4,4,64,1,16.755633333,-52.702615091,-53,0,1,measured,5,5,1;2;3;4;5,16.329633333333334,17.22666666666667,0.4133874332874672,35.435539999999996,-53.74480882142345,-51.61921386865708,0.9106868466193926,16.013013333333333,16.755633333333336
1,1,gdaki_free_flow,4,4,64,2,17.324373333,-50.157366655,-50,0,1,measured,5,5,1;2;3;4;5,17.045333333333335,17.684266666666666,0.2612185870534899,34.76244666666667,-51.29533678756477,-49.488916256157644,0.7494722618500773,16.372693333333334,17.324373333333334
2,1,gdaki_free_flow,4,4,64,4,17.760860000,-48.962454669,-49,0,1,measured,5,5,1;2;3;4;5,16.9259,18.823466666666665,0.7473767815202419,34.8143,-50.470132743362825,-44.64728208023588,2.496260725735534,16.790723333333332,17.76086
3,1,gdaki_free_flow,4,4,64,8,17.203413333,-51.807585706,-52,0,1,measured,5,5,1;2;3;4;5,16.651733333333333,17.663999999999998,0.5040710496657301,35.72374666666666,-54.097444794025115,-50.371357836602556,1.7434386905561192,16.399146666666667,17.203413333333334
4,1,gdaki_free_flow,4,4,64,16,17.199573333,-54.215021086,-54,0,1,measured,5,5,1;2;3;4;5,16.786133333333332,17.850666666666665,0.4013067366602366,37.57142,-55.21472392638036,-52.492477147561466,1.1207525483005152,16.358403333333335,17.199573333333333
5,1,gdaki_free_flow,4,4,64,32,16.938666667,-59.518354373,-60,0,1,measured,5,5,1;2;3;4;5,16.613333333333333,17.413333333333334,0.33958384989735824,41.845546666666664,-60.42230237451156,-58.241673914155626,0.8463748488079126,16.17077666666667,16.938666666666666
6,1,gdaki_free_flow,4,4,64,64,16.616533333,-66.318565605,-66,1,1,measured,5,5,1;2;3;4;5,16.14506666666667,17.124266666666667,0.4478298089428371,49.37066,-68.00168901087301,-64.43260903618501,1.5265840332493985,16.029230000000002,16.616533333333333
7,1,gdaki_free_flow,4,4,64,128,24.092586667,-66.742431616,-67,1,1,measured,5,5,1;2;3;4;5,23.361066666666666,24.662399999999998,0.505182612527391,72.44908,-68.09155411804129,-66.07635424614121,0.78065320631341,22.723200000000002,24.092586666666666
8,1,gdaki_free_flow,4,4,64,256,38.068480000,-65.882891611,-66,1,1,measured,5,5,1;2;3;4;5,37.472,38.943999999999996,0.5493785871327688,111.60193333333333,-66.9724856181179,-65.34082091868405,0.6659481648347746,35.88736333333333,38.06848
0,2,gdaki_free_flow,4,4,128,1,17.363413333,-48.301650100,-48,0,1,measured,5,5,1;2;3;4;5,16.7328,17.752533333333336,0.4041325371156791,33.60001333333333,-50.52980132450331,-46.61427425821972,1.6654141054767977,16.2432,17.363413333333334
1,2,gdaki_free_flow,4,4,128,2,17.357446667,-50.143715095,-50,0,1,measured,5,5,1;2;3;4;5,16.939733333333333,17.802666666666667,0.32257262024749317,34.85184,-52.83758500876073,-47.71630850197356,2.140041004506788,16.551896666666668,17.357446666666668
2,2,gdaki_free_flow,4,4,128,4,17.892480000,-47.611861992,-48,0,1,measured,5,5,1;2;3;4;5,17.102933333333333,18.644266666666667,0.6274414047896786,34.175580000000004,-49.989083309940426,-44.449096589262126,2.5319053855766516,16.988906666666665,17.89248
3,2,gdaki_free_flow,4,4,128,8,17.482026667,-49.209506655,-49,0,1,measured,5,5,1;2;3;4;5,17.045333333333335,17.872,0.3279228960865298,34.41964,-49.638636434132565,-48.6337784371909,0.41879600588346233,16.53622,17.482026666666666
4,2,gdaki_free_flow,4,4,128,16,17.321180000,-52.983579243,-53,0,1,measured,5,5,1;2;3;4;5,16.936533333333333,17.6384,0.3124866749159068,36.87318,-55.92994532182408,-51.366902094495856,1.7458634681147454,16.576436666666666,17.321180000000002
5,2,gdaki_free_flow,4,4,128,32,17.284700000,-56.947250223,-57,0,1,measured,5,5,1;2;3;4;5,17.118933333333334,17.6,0.184582113615233,40.162573333333334,-58.00885631394106,-56.20412061672806,0.7523268965340129,16.39649,17.2847
6,2,gdaki_free_flow,4,4,128,64,17.414186667,-63.951225075,-64,1,1,measured,5,5,1;2;3;4;5,16.653866666666666,18.4608,0.8216056345149216,48.423046666666664,-67.26114387035587,-61.81009501988004,2.542095712362506,16.25302,17.414186666666666
7,2,gdaki_free_flow,4,4,128,128,17.300480000,-71.430060570,-71,1,1,measured,5,5,1;2;3;4;5,16.779733333333333,18.362666666666666,0.6689239225967496,60.62402,-72.9471278303456,-69.20889302259027,1.7360730585101736,16.354986666666665,17.30048
8,2,gdaki_free_flow,4,4,128,256,24.640426667,-74.821429305,-75,1,1,measured,5,5,1;2;3;4;5,23.8688,25.415466666666664,0.593608194013525,97.93067333333333,-76.11134853062896,-73.81216684068804,1.075340894509669,22.91403,24.640426666666666
0,3,gdaki_free_flow,8,4,32,1,17.719680000,-41.191311129,-41,0,1,measured,5,5,1;2;3;4;5,17.0592,19.3088,0.924022864555971,30.137386666666668,-44.261666608580484,-38.245829495445705,2.590885912168101,16.403523333333332,17.71968
1,3,gdaki_free_flow,8,4,32,2,18.230186667,-40.979280508,-41,0,1,measured,5,5,1;2;3;4;5,17.610666666666667,19.59146666666667,0.7966180604419059,30.90112,-44.15532022188604,-36.07030978071701,3.0724908923720653,16.662086666666667,18.23018666666667
2,3,gdaki_free_flow,8,4,32,4,18.244693333,-41.970054777,-42,0,1,measured,5,5,1;2;3;4;5,17.6384,19.330133333333333,0.6656130767946187,31.44981333333333,-44.32504588686801,-40.164961369805816,2.0908183314660915,17.069546666666668,18.244693333333334
3,3,gdaki_free_flow,8,4,32,8,18.412800000,-42.529648621,-43,0,1,measured,5,5,1;2;3;4;5,17.298133333333332,21.39626666666667,1.689800324824736,32.02921333333333,-45.467754185516625,-33.76370360586448,4.98025400734998,17.04832,18.4128
4,3,gdaki_free_flow,8,4,32,16,17.983146667,-46.403972233,-46,0,1,measured,5,5,1;2;3;4;5,17.0432,20.041600000000003,1.1994832428082443,33.53834666666667,-49.26974853949708,-41.434449223863844,2.953459296338616,16.891413333333333,17.983146666666666
5,3,gdaki_free_flow,8,4,32,32,17.185920000,-53.937265953,-54,0,1,measured,5,5,1;2;3;4;5,16.586666666666666,17.662933333333335,0.45675097615902566,37.367893333333335,-57.6432774024842,-50.937749992592806,2.633353876560358,16.365013333333334,17.18592
6,3,gdaki_free_flow,8,4,32,64,24.740906667,-48.515822508,-49,0,1,measured,5,5,1;2;3;4;5,24.362666666666666,25.173333333333336,0.4006250050442023,48.065706666666664,-50.074751370441795,-47.26374829612746,1.256204828155481,23.33866666666667,24.740906666666667
7,3,gdaki_free_flow,8,4,32,128,37.798613333,-47.474769367,-47,0,1,measured,5,5,1;2;3;4;5,37.55946666666667,38.4,0.34093176378207163,72.0928,-51.61212929878695,-44.47871684145589,2.5779313579912935,35.78826666666667,37.798613333333336
8,3,gdaki_free_flow,8,4,32,256,65.131946667,-51.969663283,-52,0,1,measured,5,5,1;2;3;4;5,63.53066666666667,66.97066666666666,1.2400786555698766,136.21184666666667,-57.38136663389675,-47.04949693437798,3.696983468890694,61.128,65.13194666666666
0,4,gdaki_free_flow,8,4,64,1,17.503780000,-38.299601051,-38,0,1,measured,5,5,1;2;3;4;5,16.914133333333336,18.148233333333334,0.5754795273895011,28.405966666666668,-41.629379775590266,-34.67722970897642,2.5788536907218966,15.951039999999999,17.503780000000003
1,4,gdaki_free_flow,8,4,64,2,17.560960000,-38.728795643,-39,0,1,measured,5,5,1;2;3;4;5,17.37066666666667,17.78666666666667,0.18237286347846096,28.677333333333333,-41.42457499462019,-36.99305739974962,1.8659805034567878,16.045653333333334,17.56096
2,4,gdaki_free_flow,8,4,64,4,17.980800000,-39.397054412,-39,0,1,measured,5,5,1;2;3;4;5,17.345066666666664,18.532266666666665,0.48017715249455356,29.682126666666665,-41.767874115534894,-36.21411263675748,2.0486528181750625,16.611626666666666,17.9808
3,4,gdaki_free_flow,8,4,64,8,18.025600000,-41.974730059,-42,0,1,measured,5,5,1;2;3;4;5,17.0976,18.9408,0.6814038319691355,31.086933333333334,-46.169862645666115,-38.665331076646744,2.8915318898692557,16.912213333333334,18.0256
4,4,gdaki_free_flow,8,4,64,16,17.635633333,-44.322209571,-44,0,1,measured,5,5,1;2;3;4;5,17.11253333333333,18.763733333333334,0.65459450807351,31.698346666666666,-47.185277850934945,-39.251303657146806,3.0477602755996753,16.733866666666668,17.635633333333335
5,4,gdaki_free_flow,8,4,64,32,17.736746667,-49.557747756,-50,0,1,measured,5,5,1;2;3;4;5,17.048533333333335,18.487466666666666,0.6849393004736489,35.182719999999996,-52.49093395160811,-47.11977681719244,2.5763260112878896,16.707623333333334,17.73674666666667
6,4,gdaki_free_flow,8,4,64,64,17.893120000,-55.274453560,-55,0,1,measured,5,5,1;2;3;4;5,16.996266666666667,19.59146666666667,1.0431703881277823,40.01386666666667,-58.54946541453137,-51.79391617017926,2.448148443357247,16.961493333333333,17.89312
7,4,gdaki_free_flow,8,4,64,128,24.660480000,-58.137172027,-58,0,1,measured,5,5,1;2;3;4;5,23.662933333333335,26.242133333333335,1.0639855370779778,59.01504666666667,-61.19261357194632,-54.905696323109154,2.9752697686301284,23.185703333333333,24.66048
8,4,gdaki_free_flow,8,4,64,256,38.345386667,-65.759238198,-66,1,1,measured,5,5,1;2;3;4;5,37.29066666666667,40.19306666666667,1.389789386441943,114.21888000000001,-71.35780838068415,-55.61749262749047,6.222096107745054,36.367356666666666,38.34538666666667
0,5,gdaki_free_flow,8,4,128,1,17.552426667,-36.379856679,-36,0,1,measured,5,5,1;2;3;4;5,16.7552,18.054399999999998,0.5883223183104846,27.642246666666665,-41.008650837474704,-30.713496254451687,4.224485586934605,16.248639999999998,17.552426666666666
1,5,gdaki_free_flow,8,4,128,2,17.761493333,-37.479274660,-37,0,1,measured,5,5,1;2;3;4;5,17.52746666666667,18.290133333333333,0.31180857945576473,28.41152,-38.63754743656522,-35.752557233317106,1.315883912638588,16.459093333333332,17.761493333333334
2,5,gdaki_free_flow,8,4,128,4,18.007466667,-38.454258102,-38,0,1,measured,5,5,1;2;3;4;5,17.59466666666667,18.490666666666666,0.3330084817071305,29.27254,-40.137906006169466,-35.778024587338685,1.6207902607310327,16.771093333333333,18.007466666666666
3,5,gdaki_free_flow,8,4,128,8,18.550400000,-39.165381366,-39,0,1,measured,5,5,1;2;3;4;5,18.252799999999997,18.9824,0.310974954332696,30.503886666666666,-40.95043125146828,-36.80839518721503,1.4925665829288648,17.399683333333332,18.550399999999996
4,5,gdaki_free_flow,8,4,128,16,18.796586667,-40.063897687,-40,0,1,measured,5,5,1;2;3;4;5,17.505066666666668,20.868266666666667,1.3318915724971343,31.37216,-43.212567908924186,-32.79747183292112,4.546508382809451,17.242136666666667,18.796586666666666
5,5,gdaki_free_flow,8,4,128,32,18.137813333,-47.251198280,-47,0,1,measured,5,5,1;2;3;4;5,17.767466666666667,18.423466666666666,0.23765419509119606,34.4064,-48.945502613711476,-44.36821593068573,1.7265919517835742,16.950083333333335,18.137813333333334
6,5,gdaki_free_flow,8,4,128,64,18.384433333,-53.387411860,-53,0,1,measured,5,5,1;2;3;4;5,17.5712,18.880033333333333,0.48599229646386566,39.46176,-56.533326296902196,-52.0656808993742,1.8238062143559344,16.66816,18.384433333333334
7,5,gdaki_free_flow,8,4,128,128,18.681600000,-60.530791222,-61,1,1,measured,5,5,1;2;3;4;5,18.1632,19.227733333333333,0.4456592819133863,47.33098666666667,-60.84076901848956,-60.02460850111857,0.32624807698666414,16.941443333333332,18.6816
8,5,gdaki_free_flow,8,4,128,256,25.173120000,-69.786432993,-70,1,1,measured,5,5,1;2;3;4;5,24.621866666666666,26.034133333333333,0.5364338675197737,83.38453333333334,-71.2395338588846,-68.70813902796675,0.9875642120746777,24.011203333333334,25.17312
0,6,gdaki_free_flow,16,4,32,1,17.768746667,-33.548775904,-34,0,1,measured,5,5,1;2;3;4;5,17.17866666666667,18.4096,0.49316315623398493,26.743466666666666,-36.014725464087086,-31.77721559016522,1.8573604512301476,16.296319999999998,17.76874666666667
1,6,gdaki_free_flow,16,4,32,2,18.445866667,-30.381299845,-30,0,1,measured,5,5,1;2;3;4;5,18.07893333333333,19.416533333333334,0.5529218711134114,26.505386666666666,-33.16565140499116,-26.81034136142495,2.6162155375453864,16.74528,18.445866666666667
2,6,gdaki_free_flow,16,4,32,4,18.420480000,-34.290998226,-34,0,1,measured,5,5,1;2;3;4;5,17.880533333333332,19.0656,0.4558071483033634,28.04608,-37.882605795597726,-30.92974727567819,2.507252991136473,16.96544,18.420479999999998
3,6,gdaki_free_flow,16,4,32,8,18.143786667,-42.415710861,-42,0,1,measured,5,5,1;2;3;4;5,17.460266666666666,18.850133333333336,0.5273905708506961,31.59488,-45.75490455991517,-35.59138984060779,4.026164884548629,16.79008,18.143786666666667
4,6,gdaki_free_flow,16,4,32,16,18.008953333,-43.607934156,-44,0,1,measured,5,5,1;2;3;4;5,17.39943333333333,18.429866666666666,0.3971922481620205,31.999573333333334,-46.600295216858775,-40.54754984145499,2.3768405739184995,16.994986666666666,18.00895333333333
5,6,gdaki_free_flow,16,4,32,32,17.960740000,-50.689361529,-51,0,1,measured,5,5,1;2;3;4;5,17.5424,18.825566666666663,0.5210516888413688,36.47253333333333,-52.688293370945004,-48.47012073972182,1.8225140653548864,16.89109666666667,17.96074
6,6,gdaki_free_flow,16,4,32,64,24.705493333,-48.281253902,-48,0,1,measured,5,5,1;2;3;4;5,24.165333333333333,25.235200000000003,0.3923177668959475,48.043733333333336,-52.67983958559612,-43.21905042181676,4.441504707841008,23.244586666666663,24.705493333333333
7,6,gdaki_free_flow,16,4,32,128,38.749026667,-55.381643724,-55,0,1,measured,5,5,1;2;3;4;5,38.21446666666667,39.81333333333334,0.6874375278282877,86.93781333333332,-58.2811499272198,-53.3255185770348,1.9104124032358494,36.12768333333333,38.749026666666666
8,6,gdaki_free_flow,16,4,32,256,65.574826667,-64.772431247,-65,1,1,measured,5,5,1;2;3;4;5,64.912,66.78933333333333,0.7197105986282083,186.18219333333334,-65.3427906687121,-63.783780599863334,0.6463169045199659,62.00384,65.57482666666667
0,7,gdaki_free_flow,16,4,64,1,17.512953333,-32.856622311,-33,0,1,measured,5,5,1;2;3;4;5,17.032533333333333,18.0309,0.38516964487525884,26.103253333333335,-34.51559152582717,-29.59077057030909,1.9170110281352075,16.25088,17.512953333333332
1,7,gdaki_free_flow,16,4,64,2,18.051200000,-31.476810398,-31,0,1,measured,5,5,1;2;3;4;5,17.348266666666667,18.859733333333335,0.5760153084385484,26.38314666666667,-35.13853904282116,-25.2515430793946,3.9634153507282197,16.444376666666667,18.0512
2,7,gdaki_free_flow,16,4,64,4,17.912746667,-36.472958689,-36,0,1,measured,5,5,1;2;3;4;5,17.365333333333336,18.609066666666664,0.4522776099304968,28.233173333333333,-40.433519869660685,-33.387525278559814,2.8744240537901806,16.758933333333335,17.912746666666667
3,7,gdaki_free_flow,16,4,64,8,18.244273333,-39.602367615,-40,0,1,measured,5,5,1;2;3;4;5,17.70133333333333,18.6976,0.41555993844985323,30.20844,-41.722854333473805,-38.72595729662961,1.2216434448777858,16.769280000000002,18.244273333333332
4,7,gdaki_free_flow,16,4,64,16,18.652800000,-41.147182219,-41,0,1,measured,5,5,1;2;3;4;5,17.9744,20.344533333333334,0.9842175008040094,31.691946666666666,-43.53331323485078,-36.24268761490891,2.960266408684201,17.040000000000003,18.6528
5,7,gdaki_free_flow,16,4,64,32,17.855573333,-49.671353611,-50,0,1,measured,5,5,1;2;3;4;5,17.624533333333332,18.29866666666667,0.31403108692541243,35.839573333333334,-56.425538648171106,-42.563977915899855,5.849666451548149,16.612693333333333,17.855573333333332
6,7,gdaki_free_flow,16,4,64,64,17.860480000,-55.694132506,-56,0,1,measured,5,5,1;2;3;4;5,17.428266666666666,18.350933333333334,0.40176350810451206,40.605866666666664,-59.34313749010388,-50.21116985144274,4.184082998348928,16.324906666666667,17.86048
7,7,gdaki_free_flow,16,4,64,128,24.441813333,-68.510944933,-69,1,1,measured,5,5,1;2;3;4;5,24.0224,24.834133333333334,0.32377717440651466,78.07978666666666,-71.00245421936945,-63.89155991190793,2.879932512912508,23.252053333333333,24.441813333333332
8,7,gdaki_free_flow,16,4,64,256,38.942080000,-75.169632419,-75,1,1,measured,5,5,1;2;3;4;5,37.66186666666667,40.48746666666667,1.1274319515311493,157.57163333333332,-77.96604932549761,-72.5355099368299,2.1676574476056394,36.494186666666664,38.94208
0,8,gdaki_free_flow,16,4,128,1,17.509333333,-33.511981762,-34,0,1,measured,5,5,1;2;3;4;5,16.551466666666666,18.354133333333333,0.7418967643067932,26.330666666666666,-34.83811363540923,-32.36955799268859,0.9494484297532708,16.27968,17.509333333333334
1,8,gdaki_free_flow,16,4,128,2,18.129920000,-30.822525874,-31,0,1,measured,5,5,1;2;3;4;5,17.556266666666666,18.863999999999997,0.6458023199435291,26.210346666666666,-33.55000201865235,-27.34362105958078,2.5308892015381192,16.57792333333333,18.12992
2,8,gdaki_free_flow,16,4,128,4,18.213973333,-32.951178991,-33,0,1,measured,5,5,1;2;3;4;5,17.72266666666667,18.615466666666666,0.37402800132847897,27.186133333333334,-37.211850956087964,-30.81579474844659,2.544482957061863,16.79146666666667,18.213973333333332
3,8,gdaki_free_flow,16,4,128,8,17.989126667,-38.832101047,-39,0,1,measured,5,5,1;2;3;4;5,17.648033333333334,18.3072,0.28204954686878886,29.477333333333334,-42.28288687937213,-34.22504870000795,3.0127243262966026,16.868373333333334,17.989126666666667
4,8,gdaki_free_flow,16,4,128,16,18.782293333,-37.760435026,-38,0,1,measured,5,5,1;2;3;4;5,17.8368,20.962133333333334,1.2589960247046945,30.1841,-40.08599068434253,-30.024213075060537,4.331912733128462,17.27776,18.78229333333333
5,8,gdaki_free_flow,16,4,128,32,18.224853333,-48.138455245,-48,0,1,measured,5,5,1;2;3;4;5,17.869866666666667,18.547199999999997,0.2544569048865525,35.45621333333333,-54.74821080026025,-42.60309364829043,5.340529676991507,16.954026666666667,18.224853333333332
6,8,gdaki_free_flow,16,4,128,64,17.861333333,-59.875204947,-60,0,1,measured,5,5,1;2;3;4;5,17.476266666666668,18.08533333333333,0.2751390113298273,44.873173333333334,-64.02283706631533,-53.874115171226336,4.326808188823384,16.612266666666667,17.861333333333334
7,8,gdaki_free_flow,16,4,128,128,18.076800000,-66.306978624,-66,1,1,measured,5,5,1;2;3;4;5,17.332266666666666,18.7104,0.6928326397238135,55.1055,-71.55295396683839,-53.95337848480075,7.076364491908258,16.559253333333334,18.076800000000002
8,8,gdaki_free_flow,16,4,128,256,25.382613333,-76.747486405,-77,1,1,measured,5,5,1;2;3;4;5,24.9984,25.960533333333334,0.3769081420658831,111.04213333333333,-79.78714229037655,-71.92149376603233,3.5361113479500594,24.00746666666667,25.382613333333335


==> figures/data/ncclep_dispatch_sweep_free_flow_topk8.csv <==
x,y,backend,gpus,top_k,sm,tokens,us,pct,label,white,show_label,status,rounds_target,rounds_done,round_ids,min_us,max_us,stdev_us,baseline_mean_us,pct_min,pct_max,pct_stdev,rank_median_mean_us,rank_p95_mean_us
0,0,gdaki_free_flow,4,8,32,1,17.401386667,-50.584273625,-51,0,1,measured,5,5,1;2;3;4;5,17.0528,18.414933333333334,0.5736879027640182,35.25527333333333,-52.869903599540116,-46.08706514271438,2.7545667403157603,16.621443333333335,17.401386666666667
1,0,gdaki_free_flow,4,8,32,2,17.687253333,-51.678232660,-52,0,1,measured,5,5,1;2;3;4;5,16.84906666666667,18.366933333333336,0.5673991939836828,36.65003333333333,-55.6466558095131,-49.00189551001066,2.793905914725765,17.044803333333334,17.687253333333334
2,0,gdaki_free_flow,4,8,32,4,18.199260000,-48.280414639,-48,0,1,measured,5,5,1;2;3;4;5,17.5008,19.1648,0.6013341760895788,35.22069333333333,-51.02892502518347,-45.867906710491255,2.069903884033865,17.03051333333333,18.19926
3,0,gdaki_free_flow,4,8,32,8,17.975040000,-52.124127524,-52,0,1,measured,5,5,1;2;3;4;5,17.646933333333333,18.517333333333333,0.4377289917542835,37.61324,-55.1213559322034,-47.69036068340012,2.9236496004751,16.640866666666668,17.97504
4,0,gdaki_free_flow,4,8,32,16,17.719260000,-55.589357102,-56,0,1,measured,5,5,1;2;3;4;5,16.9376,18.043733333333332,0.45219732197349444,39.91682,-57.45632836780623,-53.90182352013395,1.4214651816914374,16.709123333333334,17.71926
5,0,gdaki_free_flow,4,8,32,32,17.429340000,-61.528086780,-62,1,1,measured,5,5,1;2;3;4;5,17.2928,17.7013,0.17350714746725043,45.34229333333333,-63.38025740891939,-60.507883018413764,1.107624207288636,16.540063333333332,17.42934
6,0,gdaki_free_flow,4,8,32,64,24.751786667,-58.899498795,-59,0,1,measured,5,5,1;2;3;4;5,24.0512,25.1456,0.4198213545995222,60.25665333333333,-60.48403567295255,-57.494791476296655,1.223274879547311,23.491096666666667,24.751786666666668
7,0,gdaki_free_flow,4,8,32,128,37.653973333,-57.979703628,-58,0,1,measured,5,5,1;2;3;4;5,36.947199999999995,38.49173333333333,0.6769870400860295,89.63627333333334,-59.83310640643784,-56.587748424041195,1.196625218187355,35.959163333333336,37.65397333333333
8,0,gdaki_free_flow,4,8,32,256,63.993393333,-55.797524086,-56,0,1,measured,5,5,1;2;3;4;5,63.135999999999996,65.46236666666667,0.9872219165134284,144.79321333333334,-56.936137898576845,-54.7221407597589,0.9418238658852326,60.762793333333335,63.99339333333333
0,1,gdaki_free_flow,4,8,64,1,17.230933333,-49.577308190,-50,0,1,measured,5,5,1;2;3;4;5,16.805333333333333,17.6864,0.3252248999624038,34.21675333333333,-51.6852264291017,-45.783660669672834,2.416238831713726,16.56406,17.230933333333333
1,1,gdaki_free_flow,4,8,64,2,17.362986667,-50.182532403,-50,0,1,measured,5,5,1;2;3;4;5,17.161600000000004,17.816533333333332,0.2634876105035838,34.861666666666665,-51.632395382395366,-49.15644103759871,1.0633644521319583,16.94624,17.362986666666668
2,1,gdaki_free_flow,4,8,64,4,17.806506667,-47.947421399,-48,0,1,measured,5,5,1;2;3;4;5,16.9504,18.744500000000002,0.7324758772668084,34.23488,-51.045823301253144,-43.35320498356005,2.9812498775782625,16.666993333333334,17.806506666666667
3,1,gdaki_free_flow,4,8,64,8,17.504880000,-51.914999428,-52,0,1,measured,5,5,1;2;3;4;5,17.002666666666666,18.072566666666667,0.40580325186255284,36.45910666666667,-54.35193658743314,-49.0286941844407,2.3365052276601093,16.603213333333333,17.50488
4,1,gdaki_free_flow,4,8,64,16,17.368533333,-54.940347475,-55,0,1,measured,5,5,1;2;3;4;5,16.605866666666667,17.71626666666667,0.45817337814897646,38.56128666666667,-57.22375492547284,-52.57289879931388,1.6716749060465288,16.46176,17.368533333333335
5,1,gdaki_free_flow,4,8,64,32,17.187853333,-60.999043931,-61,1,1,measured,5,5,1;2;3;4;5,16.657133333333334,17.712,0.47107042266641047,44.06912666666667,-61.467539026806946,-60.10432482734976,0.575622974713152,16.118083333333335,17.187853333333333
6,1,gdaki_free_flow,4,8,64,64,16.898133333,-68.473591342,-68,1,1,measured,5,5,1;2;3;4;5,16.180266666666668,17.52746666666667,0.49388452091556817,53.60704666666667,-69.84593976741876,-67.40448386703015,1.0067069088758274,16.197233333333333,16.898133333333334
7,1,gdaki_free_flow,4,8,64,128,24.791893333,-69.356912422,-69,1,1,measured,5,5,1;2;3;4;5,24.008533333333332,25.8752,0.7041965786151858,80.98134666666667,-70.26976433787857,-66.86878861276794,1.4300689963177426,23.319043333333333,24.791893333333334
8,1,gdaki_free_flow,4,8,64,256,37.465820000,-71.790989049,-72,1,1,measured,5,5,1;2;3;4;5,36.048,38.51200000000001,1.2743554753504045,132.81945333333334,-72.73517999813434,-70.80654942389326,0.8848016001750546,35.952533333333335,37.46582
0,2,gdaki_free_flow,4,8,128,1,17.266780000,-49.092989710,-49,0,1,measured,5,5,1;2;3;4;5,17.003733333333333,17.78986666666667,0.31459800416121975,33.9663,-51.663747810858155,-46.15410926956683,2.2168040903492074,16.814293333333335,17.26678
1,2,gdaki_free_flow,4,8,128,2,18.028613333,-47.591488068,-48,0,1,measured,5,5,1;2;3;4;5,17.56703333333333,18.5824,0.43734460770528477,34.43201333333334,-50.16494845360825,-44.11868484362471,2.295003182913946,16.907203333333335,18.028613333333332
2,2,gdaki_free_flow,4,8,128,4,18.171740000,-47.941844618,-48,0,1,measured,5,5,1;2;3;4;5,17.3963,19.125333333333334,0.8506214513845474,34.933566666666664,-50.68382944489138,-44.040448175774785,3.2264794024171186,17.08907,18.17174
3,2,gdaki_free_flow,4,8,128,8,17.604266667,-52.203557535,-52,0,1,measured,5,5,1;2;3;4;5,17.461333333333336,17.751466666666666,0.1323526602175656,36.83627333333333,-52.78070450209299,-50.98523051605297,0.7062520240065439,16.650986666666668,17.604266666666668
4,2,gdaki_free_flow,4,8,128,16,17.507640000,-54.725033921,-55,0,1,measured,5,5,1;2;3;4;5,17.042133333333332,17.851733333333335,0.34556713964148966,38.67803333333333,-55.950697649601146,-53.42036845489364,0.9132556918645406,16.53131,17.50764
5,2,gdaki_free_flow,4,8,128,32,17.389653333,-60.031341675,-60,1,1,measured,5,5,1;2;3;4;5,16.459733333333336,18.274133333333335,0.6928734474795676,43.559266666666666,-62.88251334281119,-56.975380824196954,2.4131180316085286,16.61792,17.389653333333335
6,2,gdaki_free_flow,4,8,128,64,17.432960000,-66.619165751,-67,1,1,measured,5,5,1;2;3;4;5,17.1552,17.649066666666666,0.22142725717991835,52.22529333333333,-66.8329529618484,-66.17885846493084,0.26917572541306295,16.694303333333334,17.43296
7,2,gdaki_free_flow,4,8,128,128,18.028373333,-73.552891762,-74,1,1,measured,5,5,1;2;3;4;5,17.744000000000003,18.766933333333334,0.41741203091855833,68.21121333333333,-74.71052948980824,-72.52869076430635,0.9250283724173314,16.491946666666667,18.028373333333334
8,2,gdaki_free_flow,4,8,128,256,24.384860000,-79.170696695,-79,1,1,measured,5,5,1;2;3;4;5,23.6992,24.96963333333333,0.5371895425887075,117.14032,-80.08056144584727,-78.46340723618293,0.8307601050870307,23.61931333333333,24.38486
0,3,gdaki_free_flow,8,8,32,1,18.575786667,-40.137374527,-40,0,1,measured,5,5,1;2;3;4;5,17.248,19.1968,0.8232653985468132,31.053013333333332,-45.11015309413082,-35.917073344494725,3.4509694446030306,17.063253333333332,18.575786666666666
1,3,gdaki_free_flow,8,8,32,2,18.680113333,-40.925097897,-41,0,1,measured,5,5,1;2;3;4;5,18.488533333333333,18.805333333333333,0.11954927296586416,31.631573333333332,-43.34139644351465,-39.978002291695184,1.3653755161471568,17.245226666666667,18.68011333333333
2,3,gdaki_free_flow,8,8,32,4,18.740693333,-40.987570760,-41,0,1,measured,5,5,1;2;3;4;5,18.261333333333333,19.10826666666667,0.34529912829313797,31.775999999999996,-44.006541291905144,-38.48636769452647,2.1810173748044597,17.183043333333334,18.740693333333333
3,3,gdaki_free_flow,8,8,32,8,18.586666667,-45.772608199,-46,0,1,measured,5,5,1;2;3;4;5,18.154666666666667,18.897066666666667,0.3791020970662124,34.28052,-47.158703600421404,-44.19278626555363,1.084827707798963,17.36256,18.586666666666666
4,3,gdaki_free_flow,8,8,32,16,17.966506667,-50.781928886,-51,0,1,measured,5,5,1;2;3;4;5,17.628800000000002,18.2368,0.27339105731940383,36.52864666666667,-52.94599480284713,-48.54955184551626,1.8098574831902206,17.015576666666668,17.966506666666668
5,3,gdaki_free_flow,8,8,32,32,17.666773333,-55.464967309,-55,0,1,measured,5,5,1;2;3;4;5,17.5104,17.810133333333333,0.12137194989874008,39.67957333333333,-56.490397263877924,-54.14675674191245,0.9228373819009057,16.60053,17.66677333333333
6,3,gdaki_free_flow,8,8,32,64,25.104426667,-54.326149716,-54,0,1,measured,5,5,1;2;3;4;5,24.59306666666667,25.445333333333334,0.3628318055395784,54.98004666666667,-55.65980642272685,-53.24402258800913,0.9752809054956106,23.878510000000002,25.104426666666665
7,3,gdaki_free_flow,8,8,32,128,39.162660000,-54.646861045,-55,0,1,measured,5,5,1;2;3;4;5,38.56106666666667,39.784533333333336,0.45103204148313464,86.43051333333334,-55.991079751271364,-52.95658160615808,1.338392699777611,37.289593333333336,39.16266
8,3,gdaki_free_flow,8,8,32,256,66.454820000,-58.176289551,-58,0,1,measured,5,5,1;2;3;4;5,65.37386666666666,67.77813333333333,0.8955614662198126,160.52885333333333,-64.47896166125392,-53.75852027487473,4.500301742082345,63.07424666666667,66.45482
0,4,gdaki_free_flow,8,8,64,1,18.059733333,-37.241266819,-37,0,1,measured,5,5,1;2;3;4;5,17.618133333333333,18.339199999999998,0.2908618305045274,28.77845333333333,-38.29871915478687,-35.952168082253024,0.91372926189631,16.690346666666667,18.059733333333334
1,4,gdaki_free_flow,8,8,64,2,18.600746667,-39.201277043,-39,0,1,measured,5,5,1;2;3;4;5,18.043733333333332,19.566933333333335,0.5887755550481213,30.615466666666666,-42.297721380815936,-34.6607301869991,2.8624117825974076,16.818243333333335,18.600746666666666
2,4,gdaki_free_flow,8,8,64,4,18.362660000,-38.671373277,-39,0,1,measured,5,5,1;2;3;4;5,18.08106666666667,18.627200000000002,0.2532799246332444,29.950713333333333,-40.39944410312346,-36.553553262607174,1.551485814532186,17.153813333333336,18.36266
3,4,gdaki_free_flow,8,8,64,8,18.606933333,-42.789038841,-43,0,1,measured,5,5,1;2;3;4;5,18.253866666666667,19.1232,0.3433001666828086,32.52650666666666,-44.17732254697286,-41.457059825633834,1.1773355496110671,17.158293333333333,18.606933333333334
4,4,gdaki_free_flow,8,8,64,16,17.987413333,-47.069311415,-47,0,1,measured,5,5,1;2;3;4;5,17.671466666666667,18.336,0.2718403714600818,33.98784,-48.37870482207563,-45.694067100524414,1.1975958078361455,16.94016,17.987413333333333
5,4,gdaki_free_flow,8,8,64,32,17.875833333,-53.121046688,-53,0,1,measured,5,5,1;2;3;4;5,17.567999999999998,18.162133333333333,0.23523082989551708,38.14890666666667,-54.69844682823106,-51.24276960082469,1.4278955077156517,16.714346666666668,17.875833333333333
6,4,gdaki_free_flow,8,8,64,64,17.794560000,-60.899082635,-61,1,1,measured,5,5,1;2;3;4;5,17.2736,18.5056,0.5561322176924798,45.51211333333333,-62.068723209893896,-60.209130572549775,0.7255377005942367,16.71552,17.79456
7,4,gdaki_free_flow,8,8,64,128,24.927153333,-65.044209850,-65,1,1,measured,5,5,1;2;3;4;5,24.542933333333334,25.294966666666667,0.3117215170985511,71.32608,-66.17492251008831,-64.14136688743724,0.7725994065629482,23.567573333333332,24.927153333333333
8,4,gdaki_free_flow,8,8,64,256,38.591146667,-74.567116359,-75,1,1,measured,5,5,1;2;3;4;5,38.04693333333333,39.5392,0.618129605970931,151.94944,-75.6051332675222,-73.20952759498888,0.9963348621634562,36.818023333333336,38.59114666666667
0,5,gdaki_free_flow,8,8,128,1,18.076593333,-36.917007456,-37,0,1,measured,5,5,1;2;3;4;5,17.462433333333333,18.459733333333336,0.4387666960419352,28.669866666666667,-40.109635083226635,-34.17871171961404,2.421374014023987,16.809070000000002,18.076593333333335
1,5,gdaki_free_flow,8,8,128,2,18.952960000,-35.817369960,-36,0,1,measured,5,5,1;2;3;4;5,18.411733333333334,19.361066666666666,0.4031425708659947,29.54752,-38.875314281667194,-32.51862891207155,2.4112564868753514,17.082776666666668,18.952959999999997
2,5,gdaki_free_flow,8,8,128,4,18.904106667,-36.254169951,-36,0,1,measured,5,5,1;2;3;4;5,18.094933333333334,19.724800000000002,0.5936273608549021,29.670826666666667,-38.9915845500971,-33.52505571931841,2.3905817132584044,17.289383333333333,18.904106666666667
3,5,gdaki_free_flow,8,8,128,8,18.538233333,-42.293627253,-42,0,1,measured,5,5,1;2;3;4;5,18.29866666666667,18.9429,0.2703949970773208,32.143786666666664,-43.992817499183786,-39.46975442244111,2.0323271240244396,17.44896,18.538233333333334
4,5,gdaki_free_flow,8,8,128,16,18.308693333,-46.847195401,-47,0,1,measured,5,5,1;2;3;4;5,17.9328,18.715733333333333,0.2848065916840171,34.45525333333333,-48.39620614506277,-45.18707212227352,1.3682893744259983,17.26826666666667,18.308693333333334
5,5,gdaki_free_flow,8,8,128,32,18.332586667,-52.066163979,-52,0,1,measured,5,5,1;2;3;4;5,17.917866666666665,18.8064,0.33193854317395055,38.25322666666667,-53.307760729375154,-50.55804823331464,1.194492643727229,16.889390000000002,18.332586666666668
6,5,gdaki_free_flow,8,8,128,64,18.591786667,-58.595317377,-59,0,1,measured,5,5,1;2;3;4;5,18.146133333333335,19.041066666666666,0.3910532967370158,44.90922666666667,-59.059040154859424,-57.86271527402974,0.47909610530787905,17.048426666666668,18.591786666666664
7,5,gdaki_free_flow,8,8,128,128,18.854406667,-67.187622247,-67,1,1,measured,5,5,1;2;3;4;5,18.0011,19.49866666666667,0.6228904096584279,57.48843333333333,-69.19701525909431,-65.6538345182272,1.4969550115332861,17.413439999999998,18.854406666666666
8,5,gdaki_free_flow,8,8,128,256,25.694093333,-76.018990884,-76,1,1,measured,5,5,1;2;3;4;5,25.296033333333334,26.113066666666665,0.3704560893157391,107.14219333333334,-76.37711277448402,-75.64929231629169,0.2701739884746195,24.423456666666667,25.694093333333335
0,6,gdaki_free_flow,16,8,32,1,18.629973333,-31.373580140,-31,0,1,measured,5,5,1;2;3;4;5,18.030933333333333,19.021866666666664,0.4197401778349174,27.184426666666667,-36.5295961644846,-28.23453660107048,3.47083839555808,17.270613333333333,18.629973333333332
1,6,gdaki_free_flow,16,8,32,2,18.736853333,-33.190297362,-33,0,1,measured,5,5,1;2;3;4;5,18.549333333333333,19.142400000000002,0.2400668351383289,28.046506666666666,-34.20355656451003,-32.30734412130813,0.843237093870433,17.47115,18.736853333333336
2,6,gdaki_free_flow,16,8,32,4,18.960426667,-36.608063588,-37,0,1,measured,5,5,1;2;3;4;5,18.6112,19.856,0.5117613888435818,30.003826666666665,-43.104966250366836,-31.831391678760678,4.287223864898086,17.73834666666667,18.960426666666667
3,6,gdaki_free_flow,16,8,32,8,18.826453333,-41.489223846,-41,0,1,measured,5,5,1;2;3;4;5,18.6592,18.959999999999997,0.13153864155533262,32.2112,-44.53499670877347,-39.04948050612077,2.1449082285873913,17.39168,18.826453333333333
4,6,gdaki_free_flow,16,8,32,16,18.268800000,-47.750588779,-48,0,1,measured,5,5,1;2;3;4;5,17.645866666666667,18.624000000000002,0.39079106096907307,35.092906666666664,-50.672531214528945,-42.86257037267295,3.2841399067198003,17.01824,18.2688
5,6,gdaki_free_flow,16,8,32,32,18.177920000,-53.720929660,-54,0,1,measured,5,5,1;2;3;4;5,17.564799999999998,18.47253333333333,0.3648915284787463,39.435520000000004,-58.23102678571429,-48.41084575327707,3.647065593746765,16.902716666666667,18.17792
6,6,gdaki_free_flow,16,8,32,64,25.044480000,-59.346473146,-59,0,1,measured,5,5,1;2;3;4;5,24.779733333333336,25.576533333333334,0.3146498526581214,63.45194666666667,-65.94144467738862,-48.50860051109155,8.253870009879796,23.706133333333334,25.04448
7,6,gdaki_free_flow,16,8,32,128,39.992533333,-73.636499949,-74,1,1,measured,5,5,1;2;3;4;5,38.9728,40.913066666666666,0.8324549183656198,152.40277333333333,-76.05261778045775,-69.90388010514339,2.3200413073973016,38.02528,39.992533333333334
8,6,gdaki_free_flow,16,8,32,256,67.316700000,-79.383047932,-79,1,1,measured,5,5,1;2;3;4;5,65.95093333333334,67.89439999999999,0.7963872627197244,326.76908,-80.09432232265392,-78.44167236156302,0.6379721472477421,63.58890666666667,67.3167
0,7,gdaki_free_flow,16,8,64,1,18.674560000,-31.834573086,-32,0,1,measured,5,5,1;2;3;4;5,18.447999999999997,19.12,0.2675724350526425,27.401813333333333,-33.34347892253843,-29.914763841101035,1.3807321869001268,16.893440000000002,18.67456
1,7,gdaki_free_flow,16,8,64,2,18.360960000,-32.441996519,-32,0,1,measured,5,5,1;2;3;4;5,18.154666666666667,18.557866666666666,0.14309562925229727,27.18868666666667,-34.472042666488946,-31.256481850817718,1.3821066987435504,17.096106666666667,18.36096
2,7,gdaki_free_flow,16,8,64,4,19.171840000,-35.489727254,-35,0,1,measured,5,5,1;2;3;4;5,18.1984,20.856533333333335,1.0360932021568126,29.786453333333334,-40.060220809635325,-29.54889385313828,4.320471297557657,17.382613333333335,19.17184
3,7,gdaki_free_flow,16,8,64,8,18.544426667,-41.870368513,-42,0,1,measured,5,5,1;2;3;4;5,18.10346666666667,18.9216,0.30132493203627597,31.997873333333335,-47.08486624680426,-38.47674539590052,3.8966338153887703,17.507626666666667,18.544426666666666
4,7,gdaki_free_flow,16,8,64,16,18.341333333,-46.024160593,-46,0,1,measured,5,5,1;2;3;4;5,17.8144,18.5952,0.33277521275212485,34.13696,-51.09507568283678,-42.89084940500616,3.7331344902242303,17.030506666666668,18.34133333333333
5,7,gdaki_free_flow,16,8,64,32,17.953066667,-56.588214134,-57,0,1,measured,5,5,1;2;3;4;5,17.6832,18.11093333333333,0.16170117844688428,41.43381333333333,-58.80832877801521,-53.251998782748224,2.2630365621697135,16.71936,17.953066666666665
6,7,gdaki_free_flow,16,8,64,64,17.912746667,-64.201847945,-64,1,1,measured,5,5,1;2;3;4;5,17.52106666666667,18.290133333333333,0.2759858547099823,50.294826666666665,-67.95802122347065,-61.049928277266204,2.9400105637983622,16.47979,17.912746666666667
7,7,gdaki_free_flow,16,8,64,128,25.534080000,-74.505569632,-75,1,1,measured,5,5,1;2;3;4;5,25.099733333333337,26.242133333333335,0.4307216641869779,100.79252,-78.41625876019364,-73.06161513262953,2.221052325613522,23.943676666666665,25.534080000000003
8,7,gdaki_free_flow,16,8,64,256,40.471046667,-83.520826984,-84,1,1,measured,5,5,1;2;3;4;5,39.19146666666666,41.5563,1.0030315347873076,245.77665333333331,-84.67129322404472,-82.81837733544567,0.6904272859813385,37.44490666666667,40.471046666666666
0,8,gdaki_free_flow,16,8,128,1,18.140586667,-33.863122846,-34,0,1,measured,5,5,1;2;3;4;5,18.005333333333333,18.27413333333333,0.12513095717864633,27.4528,-36.44339018788359,-31.03059581320451,2.413778396440133,16.861866666666668,18.140586666666668
1,8,gdaki_free_flow,16,8,128,2,18.721926667,-32.248109243,-32,0,1,measured,5,5,1;2;3;4;5,18.084266666666668,19.855999999999998,0.6737432681172644,27.653973333333333,-36.67500840398908,-30.352238805970156,2.597110957339066,17.30656,18.721926666666665
2,8,gdaki_free_flow,16,8,128,4,18.653653333,-34.340933995,-34,0,1,measured,5,5,1;2;3;4;5,17.9264,19.063466666666667,0.4457227199853184,28.42112,-37.87520331213957,-32.436002019966594,2.1152597892805654,17.367463333333333,18.653653333333335
3,8,gdaki_free_flow,16,8,128,8,18.490880000,-40.489373689,-40,0,1,measured,5,5,1;2;3;4;5,18.16,18.848,0.24860588354528784,31.127473333333334,-44.19040843385182,-36.53979491296573,3.096334510875505,17.484693333333333,18.49088
4,8,gdaki_free_flow,16,8,128,16,18.533760000,-42.617338093,-43,0,1,measured,5,5,1;2;3;4;5,17.9936,18.794666666666664,0.3429997654680111,32.35584,-46.17113601598353,-40.037465940054496,2.7412032215117597,17.169066666666666,18.53376
5,8,gdaki_free_flow,16,8,128,32,18.414293333,-53.745368392,-54,0,1,measured,5,5,1;2;3;4;5,17.955199999999998,18.730666666666664,0.3117328542910494,40.06442666666667,-57.20861538461539,-46.07376470226946,4.572569684028667,17.04704,18.414293333333333
6,8,gdaki_free_flow,16,8,128,64,18.364373333,-63.983022447,-64,1,1,measured,5,5,1;2;3;4;5,18.145066666666665,18.615466666666666,0.19878757841810366,51.36682666666667,-66.75591166699238,-58.32518337408313,3.564945521517734,17.024853333333333,18.364373333333333
7,8,gdaki_free_flow,16,8,128,128,18.141653333,-69.750236649,-70,1,1,measured,5,5,1;2;3;4;5,17.976533333333332,18.3936,0.15885349224993425,60.29184,-72.00236558079938,-66.85998828353837,2.4367129000251566,16.90165,18.141653333333334
8,8,gdaki_free_flow,16,8,128,256,26.389546667,-82.106735635,-82,1,1,measured,5,5,1;2;3;4;5,25.904,26.882133333333332,0.36877707328110493,148.3998,-83.64830789648308,-80.45235388655874,1.5688145500574502,24.57088,26.389546666666664


==> figures/data/ncclep_dispatch_sweep_gdaki_topk4.csv <==
x,y,backend,gpus,top_k,sm,tokens,us,pct,label,white,show_label,status,rounds_target,rounds_done,round_ids,min_us,max_us,stdev_us,baseline_mean_us,pct_min,pct_max,pct_stdev,rank_median_mean_us,rank_p95_mean_us
0,0,gdaki,4,4,32,1,34.583900000,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,34.06933333333333,35.04533333333333,0.41667383060508006,34.5839,0.0,0.0,0.0,33.390726666666666,34.5839
1,0,gdaki,4,4,32,2,35.804173333,0.000000000,36,0,1,measured,5,5,1;2;3;4;5,35.244800000000005,36.507733333333334,0.5734190393304583,35.80417333333334,0.0,0.0,0.0,33.81622,35.80417333333334
2,0,gdaki,4,4,32,4,36.342393333,0.000000000,36,0,1,measured,5,5,1;2;3;4;5,35.2864,37.165866666666666,0.8388579115546195,36.342393333333334,0.0,0.0,0.0,34.21846,36.342393333333334
3,0,gdaki,4,4,32,8,36.326826667,0.000000000,36,0,1,measured,5,5,1;2;3;4;5,35.68213333333333,37.162666666666674,0.6039531284241653,36.32682666666667,0.0,0.0,0.0,34.94165666666667,36.32682666666667
4,0,gdaki,4,4,32,16,39.128960000,0.000000000,39,0,1,measured,5,5,1;2;3;4;5,38.56746666666667,40.77226666666666,0.9323235985667419,39.12896,0.0,0.0,0.0,36.63318666666667,39.12896
5,0,gdaki,4,4,32,32,43.472000000,0.000000000,43,0,1,measured,5,5,1;2;3;4;5,41.87733333333333,45.03573333333334,1.3621922200792542,43.472,0.0,0.0,0.0,40.00693666666667,43.472
6,0,gdaki,4,4,32,64,54.878300000,0.000000000,55,0,1,measured,5,5,1;2;3;4;5,53.12426666666667,57.1808,1.4898722861000144,54.8783,0.0,0.0,0.0,53.02144,54.8783
7,0,gdaki,4,4,32,128,81.899120000,0.000000000,82,0,1,measured,5,5,1;2;3;4;5,79.52436666666668,84.29119999999999,1.8660768530380576,81.89912,0.0,0.0,0.0,78.67009666666667,81.89912
8,0,gdaki,4,4,32,256,124.631906667,0.000000000,125,0,1,measured,5,5,1;2;3;4;5,122.24853333333334,125.94346666666667,1.4770008202435068,124.63190666666667,0.0,0.0,0.0,121.51767333333333,124.63190666666667
0,1,gdaki,4,4,64,1,35.435540000,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,34.56646666666666,37.242666666666665,1.0735629108513178,35.435539999999996,0.0,0.0,0.0,32.50837333333333,35.435539999999996
1,1,gdaki,4,4,64,2,34.762446667,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,34.13013333333333,35.69063333333334,0.6126462036843875,34.76244666666667,0.0,0.0,0.0,32.98496,34.76244666666667
2,1,gdaki,4,4,64,4,34.814300000,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,34.0064,35.8528,0.784548094269704,34.8143,0.0,0.0,0.0,33.238616666666665,34.8143
3,1,gdaki,4,4,64,8,35.723746667,0.000000000,36,0,1,measured,5,5,1;2;3;4;5,33.6064,37.1926,1.3191941651376915,35.72374666666666,0.0,0.0,0.0,33.70549666666667,35.72374666666666
4,1,gdaki,4,4,64,16,37.571420000,0.000000000,38,0,1,measured,5,5,1;2;3;4;5,36.673066666666664,38.424533333333336,0.6575988728362895,37.57142,0.0,0.0,0.0,35.66379,37.57142
5,1,gdaki,4,4,64,32,41.845546667,0.000000000,42,0,1,measured,5,5,1;2;3;4;5,41.337599999999995,42.5856,0.4747244309421353,41.845546666666664,0.0,0.0,0.0,39.53953333333333,41.845546666666664
6,1,gdaki,4,4,64,64,49.370660000,0.000000000,49,0,1,measured,5,5,1;2;3;4;5,47.66613333333333,50.522666666666666,1.120594334469191,49.37066,0.0,0.0,0.0,46.29357,49.37066
7,1,gdaki,4,4,64,128,72.449080000,0.000000000,72,0,1,measured,5,5,1;2;3;4;5,71.25873333333334,73.2128,0.7622440793108464,72.44908,0.0,0.0,0.0,69.46667333333333,72.44908
8,1,gdaki,4,4,64,256,111.601933333,0.000000000,112,0,1,measured,5,5,1;2;3;4;5,109.9776,114.4032,1.8495682775538,111.60193333333333,0.0,0.0,0.0,107.73568333333334,111.60193333333333
0,2,gdaki,4,4,128,1,33.600013333,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,32.82136666666666,34.85973333333333,0.7893000670777168,33.60001333333333,0.0,0.0,0.0,31.6096,33.60001333333333
1,2,gdaki,4,4,128,2,34.851840000,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,33.30453333333333,36.013866666666665,1.1766734519162252,34.85184,0.0,0.0,0.0,32.69206333333333,34.85184
2,2,gdaki,4,4,128,4,34.175580000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.11893333333333,35.310966666666666,0.776723369746985,34.175580000000004,0.0,0.0,0.0,32.528643333333335,34.175580000000004
3,2,gdaki,4,4,128,8,34.419640000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.525333333333336,35.059200000000004,0.560479357534443,34.41964,0.0,0.0,0.0,32.97269333333333,34.41964
4,2,gdaki,4,4,128,16,36.873180000,0.000000000,37,0,1,measured,5,5,1;2;3;4;5,35.037866666666666,38.43093333333333,1.2264160657967758,36.87318,0.0,0.0,0.0,35.30411333333333,36.87318
5,2,gdaki,4,4,128,32,40.162573333,0.000000000,40,0,1,measured,5,5,1;2;3;4;5,39.088,41.913599999999995,1.0927564619906025,40.162573333333334,0.0,0.0,0.0,38.95361,40.162573333333334
6,2,gdaki,4,4,128,64,48.423046667,0.000000000,48,0,1,measured,5,5,1;2;3;4;5,44.4747,51.73546666666667,2.678210844284753,48.423046666666664,0.0,0.0,0.0,46.259206666666664,48.423046666666664
7,2,gdaki,4,4,128,128,60.624020000,0.000000000,61,0,1,measured,5,5,1;2;3;4;5,58.363733333333336,62.0257,1.5732144029201969,60.62402,0.0,0.0,0.0,58.32491,60.62402
8,2,gdaki,4,4,128,256,97.930673333,0.000000000,98,0,1,measured,5,5,1;2;3;4;5,95.90503333333332,100.51306666666666,2.136408267968564,97.93067333333333,0.0,0.0,0.0,95.16876333333333,97.93067333333333
0,3,gdaki,8,4,32,1,30.137386667,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,28.5952,31.2672,1.0351233081672497,30.137386666666668,0.0,0.0,0.0,28.486506666666667,30.137386666666668
1,3,gdaki,8,4,32,2,30.901120000,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,30.341333333333335,31.728,0.5214000434727002,30.90112,0.0,0.0,0.0,28.898876666666666,30.90112
2,3,gdaki,8,4,32,4,31.449813333,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,30.496,32.54293333333333,0.8703377101894273,31.44981333333333,0.0,0.0,0.0,29.473066666666668,31.44981333333333
3,3,gdaki,8,4,32,8,32.029213333,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,31.69066666666667,32.302933333333335,0.2745635421294443,32.02921333333333,0.0,0.0,0.0,30.384216666666667,32.02921333333333
4,3,gdaki,8,4,32,16,33.538346667,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,32.9152,34.220800000000004,0.4897245447981743,33.53834666666667,0.0,0.0,0.0,31.743466666666666,33.53834666666667
5,3,gdaki,8,4,32,32,37.367893333,0.000000000,37,0,1,measured,5,5,1;2;3;4;5,36.00106666666667,39.15946666666667,1.349240703012872,37.367893333333335,0.0,0.0,0.0,34.72406333333333,37.367893333333335
6,3,gdaki,8,4,32,64,48.065706667,0.000000000,48,0,1,measured,5,5,1;2;3;4;5,47.50293333333333,49.229866666666666,0.6889566888499675,48.065706666666664,0.0,0.0,0.0,45.77227,48.065706666666664
7,3,gdaki,8,4,32,128,72.092800000,0.000000000,72,0,1,measured,5,5,1;2;3;4;5,69.16266666666667,77.9435,3.3809933031745447,72.0928,0.0,0.0,0.0,68.73941666666667,72.0928
8,3,gdaki,8,4,32,256,136.211846667,0.000000000,136,0,1,measured,5,5,1;2;3;4;5,126.47786666666666,153.01976666666667,10.28047260185813,136.21184666666667,0.0,0.0,0.0,118.22464333333333,136.21184666666667
0,4,gdaki,8,4,64,1,28.405966667,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,27.277833333333334,30.99093333333333,1.4742964985224485,28.405966666666668,0.0,0.0,0.0,26.77056,28.405966666666668
1,4,gdaki,8,4,64,2,28.677333333,0.000000000,29,0,1,measured,5,5,1;2;3;4;5,28.116266666666668,29.7408,0.7018703140736027,28.677333333333333,0.0,0.0,0.0,26.970883333333333,28.677333333333333
2,4,gdaki,8,4,64,4,29.682126667,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,28.744533333333333,30.342399999999998,0.7373643756274393,29.682126666666665,0.0,0.0,0.0,28.01024,29.682126666666665
3,4,gdaki,8,4,64,8,31.086933333,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,29.9488,31.960533333333334,0.8060309561190712,31.086933333333334,0.0,0.0,0.0,29.117116666666668,31.086933333333334
4,4,gdaki,8,4,64,16,31.698346667,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,30.88746666666667,32.401066666666665,0.5673741277930178,31.698346666666666,0.0,0.0,0.0,30.503893333333334,31.698346666666666
5,4,gdaki,8,4,64,32,35.182720000,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,34.45013333333333,35.884800000000006,0.6049266886711715,35.182719999999996,0.0,0.0,0.0,33.170453333333334,35.182719999999996
6,4,gdaki,8,4,64,64,40.013866667,0.000000000,40,0,1,measured,5,5,1;2;3;4;5,38.53546666666667,41.00373333333334,1.1083965275217253,40.01386666666667,0.0,0.0,0.0,37.95551666666667,40.01386666666667
7,4,gdaki,8,4,64,128,59.015046667,0.000000000,59,0,1,measured,5,5,1;2;3;4;5,55.989333333333335,62.0363,2.1832971909985623,59.01504666666667,0.0,0.0,0.0,55.09227333333333,59.01504666666667
8,4,gdaki,8,4,64,256,114.218880000,0.000000000,114,0,1,measured,5,5,1;2;3;4;5,88.9792,130.28053333333335,15.4849387130707,114.21888000000001,0.0,0.0,0.0,96.55328333333334,114.21888000000001
0,5,gdaki,8,4,128,1,27.642246667,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,26.0576,28.976,1.075148433059877,27.642246666666665,0.0,0.0,0.0,26.128106666666667,27.642246666666665
1,5,gdaki,8,4,128,2,28.411520000,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,27.969066666666667,28.669866666666667,0.26655506998242134,28.41152,0.0,0.0,0.0,26.647246666666668,28.41152
2,5,gdaki,8,4,128,4,29.272540000,0.000000000,29,0,1,measured,5,5,1;2;3;4;5,27.851733333333335,30.0352,0.8409827374367828,29.27254,0.0,0.0,0.0,27.330560000000002,29.27254
3,5,gdaki,8,4,128,8,30.503886667,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,30.03943333333333,31.783466666666666,0.7298741031468673,30.503886666666666,0.0,0.0,0.0,28.661336666666667,30.503886666666666
4,5,gdaki,8,4,128,16,31.372160000,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,30.8256,32.028800000000004,0.47206152518030564,31.37216,0.0,0.0,0.0,29.542826666666667,31.37216
5,5,gdaki,8,4,128,32,34.406400000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.1168,35.50506666666667,0.8798157382846351,34.4064,0.0,0.0,0.0,32.52853333333333,34.4064
6,5,gdaki,8,4,128,64,39.461760000,0.000000000,39,0,1,measured,5,5,1;2;3;4;5,38.5216,40.42453333333333,0.839965154832825,39.46176,0.0,0.0,0.0,37.8544,39.46176
7,5,gdaki,8,4,128,128,47.330986667,0.000000000,47,0,1,measured,5,5,1;2;3;4;5,46.382933333333334,48.90346666666667,0.9993606204858074,47.33098666666667,0.0,0.0,0.0,45.35211,47.33098666666667
8,5,gdaki,8,4,128,256,83.384533333,0.000000000,83,0,1,measured,5,5,1;2;3;4;5,80.43413333333334,87.13813333333333,3.1162307488374457,83.38453333333334,0.0,0.0,0.0,78.25642666666667,83.38453333333334
0,6,gdaki,16,4,32,1,26.743466667,0.000000000,27,0,1,measured,5,5,1;2;3;4;5,26.062933333333334,27.236266666666666,0.4999970844359433,26.743466666666666,0.0,0.0,0.0,24.726186666666667,26.743466666666666
1,6,gdaki,16,4,32,2,26.505386667,0.000000000,27,0,1,measured,5,5,1;2;3;4;5,25.8688,27.141333333333332,0.5276499310885743,26.505386666666666,0.0,0.0,0.0,25.09824,26.505386666666666
2,6,gdaki,16,4,32,4,28.046080000,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,27.6032,28.78506666666667,0.4678712985426663,28.04608,0.0,0.0,0.0,26.22965333333333,28.04608
3,6,gdaki,16,4,32,8,31.594880000,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,28.642133333333334,32.754133333333336,1.7005439171695103,31.59488,0.0,0.0,0.0,27.54965333333333,31.59488
4,6,gdaki,16,4,32,16,31.999573333,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,29.266133333333336,33.96373333333334,1.9421998945067984,31.999573333333334,0.0,0.0,0.0,28.980476666666668,31.999573333333334
5,6,gdaki,16,4,32,32,36.472533333,0.000000000,36,0,1,measured,5,5,1;2;3;4;5,34.44586666666667,39.0464,1.9437322906660226,36.47253333333333,0.0,0.0,0.0,30.947623333333333,36.47253333333333
6,6,gdaki,16,4,32,64,48.043733333,0.000000000,48,0,1,measured,5,5,1;2;3;4;5,43.4944,51.06773333333333,4.059102911290181,48.043733333333336,0.0,0.0,0.0,42.27541333333333,48.043733333333336
7,6,gdaki,16,4,32,128,86.937813333,0.000000000,87,0,1,measured,5,5,1;2;3;4;5,83.71626666666666,91.6,2.912042822639957,86.93781333333332,0.0,0.0,0.0,75.22624,86.93781333333332
8,6,gdaki,16,4,32,256,186.182193333,0.000000000,186,1,1,measured,5,5,1;2;3;4;5,181.0901333333333,188.42986666666667,3.0250713681572043,186.18219333333334,0.0,0.0,0.0,160.64008666666666,186.18219333333334
0,7,gdaki,16,4,64,1,26.103253333,0.000000000,26,0,1,measured,5,5,1;2;3;4;5,24.50133333333333,26.8864,1.0442629621997623,26.103253333333335,0.0,0.0,0.0,24.190936666666666,26.103253333333335
1,7,gdaki,16,4,64,2,26.383146667,0.000000000,26,0,1,measured,5,5,1;2;3;4;5,25.230933333333333,27.948800000000002,1.0374594336379843,26.38314666666667,0.0,0.0,0.0,24.483946666666665,26.38314666666667
2,7,gdaki,16,4,64,4,28.233173333,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,26.900266666666663,30.116266666666668,1.1952143030528988,28.233173333333333,0.0,0.0,0.0,25.848106666666666,28.233173333333333
3,7,gdaki,16,4,64,8,30.208440000,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,29.578666666666667,30.828866666666666,0.4579771260663568,30.20844,0.0,0.0,0.0,25.691093333333335,30.20844
4,7,gdaki,16,4,64,16,31.691946667,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,31.273566666666667,31.909333333333333,0.2520896430064335,31.691946666666666,0.0,0.0,0.0,28.298026666666665,31.691946666666666
5,7,gdaki,16,4,64,32,35.839573333,0.000000000,36,0,1,measured,5,5,1;2;3;4;5,30.718933333333332,40.44693333333333,3.9059305681944143,35.839573333333334,0.0,0.0,0.0,30.311790000000002,35.839573333333334
6,7,gdaki,16,4,64,64,40.605866667,0.000000000,41,0,1,measured,5,5,1;2;3;4;5,36.11626666666667,44.461866666666666,4.002552785410831,40.605866666666664,0.0,0.0,0.0,35.403733333333335,40.605866666666664
7,7,gdaki,16,4,64,128,78.079786667,0.000000000,78,0,1,measured,5,5,1;2;3;4;5,68.77653333333333,84.752,6.3963505772866736,78.07978666666666,0.0,0.0,0.0,63.23114666666667,78.07978666666666
8,7,gdaki,16,4,64,256,157.571633333,0.000000000,158,0,1,measured,5,5,1;2;3;4;5,143.35893333333334,172.6112,10.98767010774653,157.57163333333332,0.0,0.0,0.0,126.66741333333333,157.57163333333332
0,8,gdaki,16,4,128,1,26.330666667,0.000000000,26,0,1,measured,5,5,1;2;3;4;5,25.400533333333332,27.5168,0.9245486778843927,26.330666666666666,0.0,0.0,0.0,23.834563333333335,26.330666666666666
1,8,gdaki,16,4,128,2,26.210346667,0.000000000,26,0,1,measured,5,5,1;2;3;4;5,25.851733333333335,26.686933333333332,0.342299798422376,26.210346666666666,0.0,0.0,0.0,24.43071666666667,26.210346666666666
2,8,gdaki,16,4,128,4,27.186133333,0.000000000,27,0,1,measured,5,5,1;2;3;4;5,26.1984,28.226133333333333,0.8007800641319133,27.186133333333334,0.0,0.0,0.0,25.535893333333334,27.186133333333334
3,8,gdaki,16,4,128,8,29.477333333,0.000000000,29,0,1,measured,5,5,1;2;3;4;5,26.830933333333334,31.258666666666667,1.7517186988783322,29.477333333333334,0.0,0.0,0.0,26.858556666666665,29.477333333333334
4,8,gdaki,16,4,128,16,30.184100000,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,29.759966666666667,30.79146666666667,0.49533146365730607,30.1841,0.0,0.0,0.0,27.542826666666667,30.1841
5,8,gdaki,16,4,128,32,35.456213333,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,31.78986666666667,40.986666666666665,3.8757292894800233,35.45621333333333,0.0,0.0,0.0,30.075306666666666,35.45621333333333
6,8,gdaki,16,4,128,64,44.873173333,0.000000000,45,0,1,measured,5,5,1;2;3;4;5,39.02826666666667,48.576,4.166255372127082,44.873173333333334,0.0,0.0,0.0,37.282983333333334,44.873173333333334
7,8,gdaki,16,4,128,128,55.105500000,0.000000000,55,0,1,measured,5,5,1;2;3;4;5,40.6336,64.32536666666667,9.000958059438883,55.1055,0.0,0.0,0.0,44.95669,55.1055
8,8,gdaki,16,4,128,256,111.042133333,0.000000000,111,0,1,measured,5,5,1;2;3;4;5,89.40266666666666,123.67573333333333,15.485966496440861,111.04213333333333,0.0,0.0,0.0,89.90378333333334,111.04213333333333


==> figures/data/ncclep_dispatch_sweep_gdaki_topk8.csv <==
x,y,backend,gpus,top_k,sm,tokens,us,pct,label,white,show_label,status,rounds_target,rounds_done,round_ids,min_us,max_us,stdev_us,baseline_mean_us,pct_min,pct_max,pct_stdev,rank_median_mean_us,rank_p95_mean_us
0,0,gdaki,4,8,32,1,35.255273333,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,34.1568,36.64213333333333,1.0873514285230466,35.25527333333333,0.0,0.0,0.0,34.04683333333333,35.25527333333333
1,0,gdaki,4,8,32,2,36.650033333,0.000000000,37,0,1,measured,5,5,1;2;3;4;5,35.715199999999996,37.98826666666666,1.059906174568715,36.65003333333333,0.0,0.0,0.0,34.124806666666665,36.65003333333333
2,0,gdaki,4,8,32,4,35.220693333,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,33.23413333333333,37.06133333333333,1.474808451479565,35.22069333333333,0.0,0.0,0.0,33.868613333333336,35.22069333333333
3,0,gdaki,4,8,32,8,37.613240000,0.000000000,38,0,1,measured,5,5,1;2;3;4;5,35.39946666666666,39.333333333333336,1.432201676983923,37.61324,0.0,0.0,0.0,36.24993,37.61324
4,0,gdaki,4,8,32,16,39.916820000,0.000000000,40,0,1,measured,5,5,1;2;3;4;5,38.46406666666667,41.57123333333333,1.1109163948940723,39.91682,0.0,0.0,0.0,38.37994333333334,39.91682
5,0,gdaki,4,8,32,32,45.342293333,0.000000000,45,0,1,measured,5,5,1;2;3;4;5,44.31466666666667,48.33813333333333,1.6991771666178765,45.34229333333333,0.0,0.0,0.0,43.30615,45.34229333333333
6,0,gdaki,4,8,32,64,60.256653333,0.000000000,60,0,1,measured,5,5,1;2;3;4;5,58.36586666666667,62.673066666666664,1.728278979794638,60.25665333333333,0.0,0.0,0.0,57.623689999999996,60.25665333333333
7,0,gdaki,4,8,32,128,89.636273333,0.000000000,90,0,1,measured,5,5,1;2;3;4;5,88.3808,92.02669999999999,1.463977176582869,89.63627333333334,0.0,0.0,0.0,87.42197333333333,89.63627333333334
8,0,gdaki,4,8,32,256,144.793213333,0.000000000,145,0,1,measured,5,5,1;2;3;4;5,143.20336666666665,146.6101666666667,1.6271243831100044,144.79321333333334,0.0,0.0,0.0,142.83012,144.79321333333334
0,1,gdaki,4,8,64,1,34.216753333,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,32.621900000000004,35.919999999999995,1.2385333664370008,34.21675333333333,0.0,0.0,0.0,32.339956666666666,34.21675333333333
1,1,gdaki,4,8,64,2,34.861666667,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,33.822966666666666,35.4816,0.6732141705612302,34.861666666666665,0.0,0.0,0.0,33.43094,34.861666666666665
2,1,gdaki,4,8,64,4,34.234880000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.090133333333334,34.7136,0.6650691645736305,34.23488,0.0,0.0,0.0,33.10027,34.23488
3,1,gdaki,4,8,64,8,36.459106667,0.000000000,36,0,1,measured,5,5,1;2;3;4;5,34.757333333333335,38.03743333333333,1.6064539087000822,36.45910666666667,0.0,0.0,0.0,34.987746666666666,36.45910666666667
4,1,gdaki,4,8,64,16,38.561286667,0.000000000,39,0,1,measured,5,5,1;2;3;4;5,37.312,39.107200000000006,0.7122981599489568,38.56128666666667,0.0,0.0,0.0,37.195753333333336,38.56128666666667
5,1,gdaki,4,8,64,32,44.069126667,0.000000000,44,0,1,measured,5,5,1;2;3;4;5,43.228833333333334,45.1232,0.956390482897948,44.06912666666667,0.0,0.0,0.0,42.36878333333333,44.06912666666667
6,1,gdaki,4,8,64,64,53.607046667,0.000000000,54,0,1,measured,5,5,1;2;3;4;5,52.430933333333336,54.16746666666667,0.6893019543148134,53.60704666666667,0.0,0.0,0.0,50.951609999999995,53.60704666666667
7,1,gdaki,4,8,64,128,80.981346667,0.000000000,81,0,1,measured,5,5,1;2;3;4;5,78.09916666666666,83.53706666666668,2.6131252232825677,80.98134666666667,0.0,0.0,0.0,77.49858333333334,80.98134666666667
8,1,gdaki,4,8,64,256,132.819453333,0.000000000,133,0,1,measured,5,5,1;2;3;4;5,131.0061,136.62186666666668,2.188407600999214,132.81945333333334,0.0,0.0,0.0,128.93444666666664,132.81945333333334
0,2,gdaki,4,8,128,1,33.966300000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,32.159,35.32586666666667,1.5015749590938778,33.9663,0.0,0.0,0.0,32.34816333333333,33.9663
1,2,gdaki,4,8,128,2,34.432013333,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.25333333333334,36.21333333333334,1.1009281906141244,34.43201333333334,0.0,0.0,0.0,32.69248666666667,34.43201333333334
2,2,gdaki,4,8,128,4,34.933566667,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,34.17706666666666,35.7984,0.6120326543575946,34.933566666666664,0.0,0.0,0.0,33.67436333333333,34.933566666666664
3,2,gdaki,4,8,128,8,36.836273333,0.000000000,37,0,1,measured,5,5,1;2;3;4;5,36.21656666666667,37.45813333333333,0.44737978919233135,36.83627333333333,0.0,0.0,0.0,35.008113333333334,36.83627333333333
4,2,gdaki,4,8,128,16,38.678033333,0.000000000,39,0,1,measured,5,5,1;2;3;4;5,37.7888,39.98186666666666,0.8949294876009902,38.67803333333333,0.0,0.0,0.0,36.658676666666665,38.67803333333333
5,2,gdaki,4,8,128,32,43.559266667,0.000000000,44,0,1,measured,5,5,1;2;3;4;5,42.47366666666667,45.767466666666664,1.3003530272797288,43.559266666666666,0.0,0.0,0.0,41.64982,43.559266666666666
6,2,gdaki,4,8,128,64,52.225293333,0.000000000,52,0,1,measured,5,5,1;2;3;4;5,51.5584,52.87466666666667,0.6112990968239496,52.22529333333333,0.0,0.0,0.0,50.36674333333333,52.22529333333333
7,2,gdaki,4,8,128,128,68.211213333,0.000000000,68,0,1,measured,5,5,1;2;3;4;5,65.54346666666666,70.74986666666668,2.036045369719343,68.21121333333333,0.0,0.0,0.0,66.14317,68.21121333333333
8,2,gdaki,4,8,128,256,117.140320000,0.000000000,117,0,1,measured,5,5,1;2;3;4;5,115.08266666666667,120.22293333333333,2.2965724899171898,117.14032,0.0,0.0,0.0,113.83769666666667,117.14032
0,3,gdaki,8,8,32,1,31.053013333,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,29.944533333333332,31.475199999999997,0.6487523314451791,31.053013333333332,0.0,0.0,0.0,29.45141333333333,31.053013333333332
1,3,gdaki,8,8,32,2,31.631573333,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,31.185066666666668,32.63146666666667,0.5756876189972017,31.631573333333332,0.0,0.0,0.0,30.430083333333332,31.631573333333332
2,3,gdaki,8,8,32,4,31.776000000,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,31.063466666666667,32.61333333333333,0.6722771915082502,31.775999999999996,0.0,0.0,0.0,30.38901333333333,31.775999999999996
3,3,gdaki,8,8,32,8,34.280520000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.3482,35.0176,0.6763060457777659,34.28052,0.0,0.0,0.0,32.106883333333336,34.28052
4,3,gdaki,8,8,32,16,36.528646667,0.000000000,37,0,1,measured,5,5,1;2;3;4;5,35.44536666666667,37.764266666666664,0.8791203240866515,36.52864666666667,0.0,0.0,0.0,34.21205666666666,36.52864666666667
5,3,gdaki,8,8,32,32,39.679573333,0.000000000,40,0,1,measured,5,5,1;2;3;4;5,38.8416,40.544,0.6423568160384924,39.67957333333333,0.0,0.0,0.0,37.93376,39.67957333333333
6,3,gdaki,8,8,32,64,54.980046667,0.000000000,55,0,1,measured,5,5,1;2;3;4;5,53.2672,56.477866666666664,1.172087631251746,54.98004666666667,0.0,0.0,0.0,52.27157,54.98004666666667
7,3,gdaki,8,8,32,128,86.430513333,0.000000000,86,0,1,measured,5,5,1;2;3;4;5,81.9691,90.40106666666667,3.425881343505312,86.43051333333334,0.0,0.0,0.0,80.43541666666667,86.43051333333334
8,3,gdaki,8,8,32,256,160.528853333,0.000000000,161,0,1,measured,5,5,1;2;3;4;5,143.76003333333335,187.71523333333334,19.144158500014214,160.52885333333333,0.0,0.0,0.0,136.55007333333333,160.52885333333333
0,4,gdaki,8,8,64,1,28.778453333,0.000000000,29,0,1,measured,5,5,1;2;3;4;5,28.321066666666663,29.48053333333333,0.4323675144544919,28.77845333333333,0.0,0.0,0.0,27.575363333333332,28.77845333333333
1,4,gdaki,8,8,64,2,30.615466667,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,29.862399999999997,31.434666666666665,0.7275233604496836,30.615466666666666,0.0,0.0,0.0,28.971093333333332,30.615466666666666
2,4,gdaki,8,8,64,4,29.950713333,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,29.358933333333333,30.539733333333334,0.5433555105903404,29.950713333333333,0.0,0.0,0.0,28.747836666666664,29.950713333333333
3,4,gdaki,8,8,64,8,32.526506667,0.000000000,33,0,1,measured,5,5,1;2;3;4;5,31.9328,32.99413333333333,0.4042966391703545,32.52650666666666,0.0,0.0,0.0,30.63179,32.52650666666666
4,4,gdaki,8,8,64,16,33.987840000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.748266666666666,34.4416,0.2946149939610462,33.98784,0.0,0.0,0.0,32.13952,33.98784
5,4,gdaki,8,8,64,32,38.148906667,0.000000000,38,0,1,measured,5,5,1;2;3;4;5,37.25013333333333,39.12853333333333,0.7257928229797309,38.14890666666667,0.0,0.0,0.0,36.62997333333333,38.14890666666667
6,4,gdaki,8,8,64,64,45.512113333,0.000000000,46,0,1,measured,5,5,1;2;3;4;5,43.76213333333333,46.72213333333333,1.2642227273001476,45.51211333333333,0.0,0.0,0.0,43.34635,45.51211333333333
7,4,gdaki,8,8,64,128,71.326080000,0.000000000,71,0,1,measured,5,5,1;2;3;4;5,70.5408,72.95573333333333,1.0398991814380627,71.32608,0.0,0.0,0.0,67.43466666666667,71.32608
8,4,gdaki,8,8,64,256,151.949440000,0.000000000,152,0,1,measured,5,5,1;2;3;4;5,144.9152,162.07999999999998,7.203726368206938,151.94944,0.0,0.0,0.0,126.93525666666667,151.94944
0,5,gdaki,8,8,128,1,28.669866667,0.000000000,29,0,1,measured,5,5,1;2;3;4;5,27.969066666666667,29.32266666666667,0.5667393835696347,28.669866666666667,0.0,0.0,0.0,27.33045,28.669866666666667
1,5,gdaki,8,8,128,2,29.547520000,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,28.62933333333333,30.2144,0.690845752843732,29.54752,0.0,0.0,0.0,27.842993333333332,29.54752
2,5,gdaki,8,8,128,4,29.670826667,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,28.5088,30.98346666666667,0.8794033047723013,29.670826666666667,0.0,0.0,0.0,28.08608,29.670826666666667
3,5,gdaki,8,8,128,8,32.143786667,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,31.294933333333333,32.7232,0.6708847465184387,32.143786666666664,0.0,0.0,0.0,30.080426666666664,32.143786666666664
4,5,gdaki,8,8,128,16,34.455253333,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,33.498666666666665,35.034666666666666,0.5878743448504402,34.45525333333333,0.0,0.0,0.0,32.39883,34.45525333333333
5,5,gdaki,8,8,128,32,38.253226667,0.000000000,38,0,1,measured,5,5,1;2;3;4;5,37.70773333333333,39.14346666666667,0.5508848510452187,38.25322666666667,0.0,0.0,0.0,36.26517333333333,38.25322666666667
6,5,gdaki,8,8,128,64,44.909226667,0.000000000,45,0,1,measured,5,5,1;2;3;4;5,43.47946666666667,46.34666666666667,1.1670144030340375,44.90922666666667,0.0,0.0,0.0,43.01291,44.90922666666667
7,5,gdaki,8,8,128,128,57.488433333,0.000000000,57,0,1,measured,5,5,1;2;3;4;5,56.413866666666664,58.43946666666667,0.7757252298476737,57.48843333333333,0.0,0.0,0.0,54.70571,57.48843333333333
8,5,gdaki,8,8,128,256,107.142193333,0.000000000,107,0,1,measured,5,5,1;2;3;4;5,106.32,108.38933333333333,0.7614956052984712,107.14219333333334,0.0,0.0,0.0,97.40138333333333,107.14219333333334
0,6,gdaki,16,8,32,1,27.184426667,0.000000000,27,0,1,measured,5,5,1;2;3;4;5,26.433066666666665,28.922666666666665,1.0120035063619528,27.184426666666667,0.0,0.0,0.0,25.687256666666666,27.184426666666667
1,6,gdaki,16,8,32,2,28.046506667,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,27.5168,28.278399999999998,0.3164052310285373,28.046506666666666,0.0,0.0,0.0,26.561383333333335,28.046506666666666
2,6,gdaki,16,8,32,4,30.003826667,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,27.72263333333333,32.71146666666667,1.8711069114593941,30.003826666666665,0.0,0.0,0.0,26.860693333333334,30.003826666666665
3,6,gdaki,16,8,32,8,32.211200000,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,31.050666666666665,34.02986666666666,1.2219461635713196,32.2112,0.0,0.0,0.0,28.650450000000003,32.2112
4,6,gdaki,16,8,32,16,35.092906667,0.000000000,35,0,1,measured,5,5,1;2;3;4;5,30.8832,37.589333333333336,2.60373929809504,35.092906666666664,0.0,0.0,0.0,31.354453333333332,35.092906666666664
5,6,gdaki,16,8,32,32,39.435520000,0.000000000,39,0,1,measured,5,5,1;2;3;4;5,35.641600000000004,42.05226666666667,2.5260179459202385,39.435520000000004,0.0,0.0,0.0,34.52330666666666,39.435520000000004
6,6,gdaki,16,8,32,64,63.451946667,0.000000000,63,0,1,measured,5,5,1;2;3;4;5,49.67146666666667,72.75626666666668,11.413470239677327,63.45194666666667,0.0,0.0,0.0,51.89024,63.45194666666667
7,6,gdaki,16,8,32,128,152.402773333,0.000000000,152,0,1,measured,5,5,1;2;3;4;5,135.94133333333332,162.74346666666668,10.116353510101035,152.40277333333333,0.0,0.0,0.0,123.19957333333333,152.40277333333333
8,6,gdaki,16,8,32,256,326.769080000,0.000000000,327,1,1,measured,5,5,1;2;3;4;5,313.7312,338.09599999999995,11.120596035225187,326.76908,0.0,0.0,0.0,284.8563266666667,326.76908
0,7,gdaki,16,8,64,1,27.401813333,0.000000000,27,0,1,measured,5,5,1;2;3;4;5,26.9344,28.036266666666666,0.49859872620954154,27.401813333333333,0.0,0.0,0.0,25.19797,27.401813333333333
1,7,gdaki,16,8,64,2,27.188686667,0.000000000,27,0,1,measured,5,5,1;2;3;4;5,26.4896,28.00636666666667,0.6758996455753551,27.18868666666667,0.0,0.0,0.0,25.504853333333333,27.18868666666667
2,7,gdaki,16,8,64,4,29.786453333,0.000000000,30,0,1,measured,5,5,1;2;3;4;5,27.566933333333335,31.88266666666667,1.8976853494015633,29.786453333333334,0.0,0.0,0.0,27.16437,29.786453333333334
3,7,gdaki,16,8,64,8,31.997873333,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,30.334966666666666,34.212266666666665,1.8168318066226041,31.997873333333335,0.0,0.0,0.0,28.29418666666667,31.997873333333335
4,7,gdaki,16,8,64,16,34.136960000,0.000000000,34,0,1,measured,5,5,1;2;3;4;5,31.1936,37.84213333333333,2.855675708946424,34.13696,0.0,0.0,0.0,30.08267,34.13696
5,7,gdaki,16,8,64,32,41.433813333,0.000000000,41,0,1,measured,5,5,1;2;3;4;5,38.556799999999996,43.3536,1.900177885474003,41.43381333333333,0.0,0.0,0.0,35.632960000000004,41.43381333333333
6,7,gdaki,16,8,64,64,50.294826667,0.000000000,50,0,1,measured,5,5,1;2;3;4;5,46.10346666666667,54.6816,3.9533029323170603,50.294826666666665,0.0,0.0,0.0,42.055033333333334,50.294826666666665
7,7,gdaki,16,8,64,128,100.792520000,0.000000000,101,0,1,measured,5,5,1;2;3;4;5,94.66343333333333,117.25863333333334,9.293115334620333,100.79252,0.0,0.0,0.0,77.12937666666666,100.79252
8,7,gdaki,16,8,64,256,245.776653333,0.000000000,246,1,1,measured,5,5,1;2;3;4;5,239.37066666666666,255.67366666666666,6.632688172377774,245.77665333333331,0.0,0.0,0.0,210.29834333333332,245.77665333333331
0,8,gdaki,16,8,128,1,27.452800000,0.000000000,27,0,1,measured,5,5,1;2;3;4;5,26.496,28.329600000000003,0.822353651958141,27.4528,0.0,0.0,0.0,24.959146666666665,27.4528
1,8,gdaki,16,8,128,2,27.653973333,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,26.427733333333332,29.052799999999998,1.124297937579022,27.653973333333333,0.0,0.0,0.0,25.637653333333333,27.653973333333333
2,8,gdaki,16,8,128,4,28.421120000,0.000000000,28,0,1,measured,5,5,1;2;3;4;5,27.4592,29.121066666666664,0.6389308402845065,28.42112,0.0,0.0,0.0,25.962346666666665,28.42112
3,8,gdaki,16,8,128,8,31.127473333,0.000000000,31,0,1,measured,5,5,1;2;3;4;5,29.229866666666666,32.98453333333333,1.3808610905276941,31.127473333333334,0.0,0.0,0.0,27.98645,31.127473333333334
4,8,gdaki,16,8,128,16,32.355840000,0.000000000,32,0,1,measured,5,5,1;2;3;4;5,30.8704,34.168533333333336,1.615722325978901,32.35584,0.0,0.0,0.0,28.97984,32.35584
5,8,gdaki,16,8,128,32,40.064426667,0.000000000,40,0,1,measured,5,5,1;2;3;4;5,34.73386666666667,43.333333333333336,3.25530253845766,40.06442666666667,0.0,0.0,0.0,33.26421,40.06442666666667
6,8,gdaki,16,8,128,64,51.366826667,0.000000000,51,0,1,measured,5,5,1;2;3;4;5,43.626666666666665,55.23093333333333,4.794133339266511,51.36682666666667,0.0,0.0,0.0,42.50176,51.36682666666667
7,8,gdaki,16,8,128,128,60.291840000,0.000000000,60,0,1,measured,5,5,1;2;3;4;5,54.624,64.9312,4.981006047777901,60.29184,0.0,0.0,0.0,51.11061,60.29184
8,8,gdaki,16,8,128,256,148.399800000,0.000000000,148,0,1,measured,5,5,1;2;3;4;5,132.65706666666668,160.74666666666664,13.17460014714761,148.3998,0.0,0.0,0.0,119.15669333333334,148.3998


==> figures/data/ncclep_wait_free_flow_matrix.csv <==
x,y,ep,backend,tokens,requested_us,control,us,min_us,max_us,mean_us,stdev_us,actual_wait_median_us,actual_wait_min_rank_mean_us,actual_wait_max_rank_mean_us,rounds_done,rounds_target,round_ids,status
0,0,ncclep,gdaki_free_flow,1,0,no-delay,47.40566666666667,46.0288,47.66453333333333,47.216406666666664,0.6737874518141634,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,0,ncclep,gdaki_free_flow,1,4,measurement,42.69436666666667,41.43245,43.5408,42.684713333333335,0.7827386564882994,4.789916666666667,4.706166666666666,4.963166666666667,5,5,1;2;3;4;5,measured
2,0,ncclep,gdaki_free_flow,1,8,measurement,38.84735,37.0928,38.995866666666664,38.486936666666665,0.7932665679538844,8.7744,8.6682,8.93285,5,5,1;2;3;4;5,measured
3,0,ncclep,gdaki_free_flow,1,16,measurement,30.6336,28.653366666666667,30.867416666666667,30.302933333333335,0.9311064975936489,16.697066666666668,16.599283333333332,16.88265,5,5,1;2;3;4;5,measured
4,0,ncclep,gdaki_free_flow,1,32,measurement,24.76595,24.48645,24.880483333333334,24.721276666666668,0.15739992702596017,32.653283333333334,32.47108333333333,32.7311,5,5,1;2;3;4;5,measured
5,0,ncclep,gdaki_free_flow,1,64,measurement,23.84165,23.7755,23.889966666666666,23.836066666666667,0.053767349912996296,64.38504999999999,64.1794,64.43798333333334,5,5,1;2;3;4;5,measured
6,0,ncclep,gdaki_free_flow,1,96,measurement,23.81586666666667,23.76155,23.847566666666665,23.804383333333334,0.0394628605287437,96.0468,95.88250000000001,96.14481666666667,5,5,1;2;3;4;5,measured
7,0,ncclep,gdaki_free_flow,1,128,measurement,23.8768,23.62015,23.9455,23.83698,0.13469158773121526,127.74773333333333,127.4813,127.84408333333333,5,5,1;2;3;4;5,measured
8,0,ncclep,gdaki_free_flow,1,256,measurement,23.846933333333332,23.817083333333333,23.982916666666668,23.876366666666666,0.06703950017216309,254.51971666666668,254.23733333333334,254.77766666666668,5,5,1;2;3;4;5,measured
9,0,ncclep,gdaki_free_flow,1,512,measurement,23.78555,23.664,23.92105,23.782493333333335,0.09357358853983434,508.0368,507.60875,508.7570333333333,5,5,1;2;3;4;5,measured
10,0,ncclep,gdaki_free_flow,1,1024,measurement,23.779733333333333,23.7152,23.941333333333333,23.806186666666665,0.08959730154666737,1015.53625,1014.3445,1016.6837,5,5,1;2;3;4;5,measured
0,1,ncclep,gdaki_free_flow,2,0,no-delay,49.16106666666667,47.5248,49.98453333333333,49.001313333333336,0.9431666889320844,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,1,ncclep,gdaki_free_flow,2,4,measurement,44.57665,43.0384,45.60333333333333,44.39239666666667,0.9927935636654547,4.810133333333333,4.754133333333333,4.963733333333333,5,5,1;2;3;4;5,measured
2,1,ncclep,gdaki_free_flow,2,8,measurement,40.3376,39.013216666666665,40.9824,40.27619333333333,0.7719699059153081,8.776016666666667,8.7211,8.955216666666667,5,5,1;2;3;4;5,measured
3,1,ncclep,gdaki_free_flow,2,16,measurement,32.50613333333333,30.391566666666666,33.4262,32.201323333333335,1.1360263857459965,16.697066666666668,16.644816666666667,16.859666666666666,5,5,1;2;3;4;5,measured
4,1,ncclep,gdaki_free_flow,2,32,measurement,25.355166666666666,25.14313333333333,25.46923333333333,25.333853333333334,0.11819305911187117,32.696416666666664,32.49823333333333,32.7066,5,5,1;2;3;4;5,measured
5,1,ncclep,gdaki_free_flow,2,64,measurement,24.1488,24.009633333333333,24.394666666666666,24.16151,0.14772250994497846,64.34176666666667,64.19528333333334,64.38478333333333,5,5,1;2;3;4;5,measured
6,1,ncclep,gdaki_free_flow,2,96,measurement,24.216,24.15245,24.378183333333332,24.236586666666668,0.08751210186152607,96.0336,95.87701666666666,96.11536666666666,5,5,1;2;3;4;5,measured
7,1,ncclep,gdaki_free_flow,2,128,measurement,24.210066666666666,24.032016666666667,24.303933333333333,24.175026666666668,0.11169003151082384,127.7744,127.53055,127.84613333333334,5,5,1;2;3;4;5,measured
8,1,ncclep,gdaki_free_flow,2,256,measurement,24.19945,24.14825,24.4325,24.240963333333333,0.1116991665392164,254.62525,254.28781666666666,254.85493333333335,5,5,1;2;3;4;5,measured
9,1,ncclep,gdaki_free_flow,2,512,measurement,24.07946666666667,24.04585,24.336583333333333,24.13131,0.11916535348926757,508.0861,507.7739833333333,508.8668833333333,5,5,1;2;3;4;5,measured
10,1,ncclep,gdaki_free_flow,2,1024,measurement,24.20105,24.054933333333334,24.342933333333335,24.19253,0.12032282525679704,1015.0568833333333,1014.37895,1016.9802666666667,5,5,1;2;3;4;5,measured
0,2,ncclep,gdaki_free_flow,4,0,no-delay,53.0432,50.6423,54.00491666666667,52.66297,1.2488877549643926,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,2,ncclep,gdaki_free_flow,4,4,measurement,48.36586666666667,45.83213333333333,48.70826666666667,47.94119333333333,1.1879246338795153,4.741866666666667,4.7248,4.92215,5,5,1;2;3;4;5,measured
2,2,ncclep,gdaki_free_flow,4,8,measurement,44.303466666666665,41.53386666666667,45.388133333333336,43.946933333333334,1.4719749005729226,8.704016666666668,8.678933333333333,8.888,5,5,1;2;3;4;5,measured
3,2,ncclep,gdaki_free_flow,4,16,measurement,35.65173333333333,33.51385,37.15253333333333,35.69499666666667,1.409179494343349,16.653866666666666,16.619733333333333,16.794133333333335,5,5,1;2;3;4;5,measured
4,2,ncclep,gdaki_free_flow,4,32,measurement,26.59573333333333,26.060933333333335,26.901433333333333,26.564126666666667,0.3179511985614557,32.62846666666667,32.502716666666664,32.64176666666667,5,5,1;2;3;4;5,measured
5,2,ncclep,gdaki_free_flow,4,64,measurement,25.940266666666666,25.379633333333334,26.069333333333333,25.876263333333334,0.2847415525037081,64.30508333333333,64.21119999999999,64.33891666666666,5,5,1;2;3;4;5,measured
6,2,ncclep,gdaki_free_flow,4,96,measurement,26.07575,25.322766666666666,26.1153,25.91181,0.33454429734922875,96.0093,95.88358333333333,96.1292,5,5,1;2;3;4;5,measured
7,2,ncclep,gdaki_free_flow,4,128,measurement,26.023466666666668,25.437866666666665,26.252266666666667,25.948693333333335,0.30396710933184246,127.71306666666666,127.55825,127.84906666666667,5,5,1;2;3;4;5,measured
8,2,ncclep,gdaki_free_flow,4,256,measurement,26.152533333333334,25.39838333333333,26.1888,25.94558333333333,0.33876612774236486,254.43733333333333,254.314,254.8617,5,5,1;2;3;4;5,measured
9,2,ncclep,gdaki_free_flow,4,512,measurement,26.01915,25.3936,26.064566666666668,25.90314,0.28629832309246234,507.95413333333335,507.7651833333333,508.92915,5,5,1;2;3;4;5,measured
10,2,ncclep,gdaki_free_flow,4,1024,measurement,25.994133333333334,25.451733333333333,26.074133333333332,25.883193333333335,0.2510639763530846,1015.1216000000001,1014.5456333333333,1016.87655,5,5,1;2;3;4;5,measured
0,3,ncclep,gdaki_free_flow,8,0,no-delay,55.81288333333333,53.901383333333335,56.18176666666667,55.49664666666667,0.9118517410711259,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,3,ncclep,gdaki_free_flow,8,4,measurement,50.741616666666665,49.2672,51.804116666666665,50.691543333333335,0.9212328717388559,4.79735,4.7248,4.952,5,5,1;2;3;4;5,measured
2,3,ncclep,gdaki_free_flow,8,8,measurement,47.03426666666667,45.40825,48.1216,46.89637,1.014154678126894,8.848533333333334,8.697066666666668,8.9467,5,5,1;2;3;4;5,measured
3,3,ncclep,gdaki_free_flow,8,16,measurement,38.629866666666665,37.3057,39.331833333333336,38.50767,0.7462191440112543,16.701866666666668,16.61596666666667,16.84906666666667,5,5,1;2;3;4;5,measured
4,3,ncclep,gdaki_free_flow,8,32,measurement,27.769166666666667,27.56045,28.434266666666666,27.912456666666667,0.35561171271798975,32.57706666666667,32.50788333333333,32.74245,5,5,1;2;3;4;5,measured
5,3,ncclep,gdaki_free_flow,8,64,measurement,26.615383333333334,26.4801,26.704533333333334,26.602776666666667,0.08576519755186879,64.33866666666667,64.22495,64.46478333333333,5,5,1;2;3;4;5,measured
6,3,ncclep,gdaki_free_flow,8,96,measurement,26.5317,26.418666666666667,26.687083333333334,26.543723333333332,0.1010206219321361,96.10108333333334,95.95061666666666,96.20853333333334,5,5,1;2;3;4;5,measured
7,3,ncclep,gdaki_free_flow,8,128,measurement,26.654466666666668,26.5248,26.697116666666666,26.618666666666666,0.07221261143318415,127.82846666666667,127.65246666666667,127.92281666666666,5,5,1;2;3;4;5,measured
8,3,ncclep,gdaki_free_flow,8,256,measurement,26.66825,26.47736666666667,26.750933333333332,26.652163333333334,0.10936022751032874,254.74361666666667,254.44266666666667,254.82063333333335,5,5,1;2;3;4;5,measured
9,3,ncclep,gdaki_free_flow,8,512,measurement,26.57865,26.46985,26.697083333333335,26.59146666666667,0.08422034756782058,508.5642833333333,507.9766666666667,508.8659,5,5,1;2;3;4;5,measured
10,3,ncclep,gdaki_free_flow,8,1024,measurement,26.53066666666667,26.389333333333333,26.596783333333335,26.51541,0.07628795193941965,1016.06535,1015.0602666666666,1016.8581333333333,5,5,1;2;3;4;5,measured
0,4,ncclep,gdaki_free_flow,16,0,no-delay,57.623016666666665,56.154666666666664,57.913066666666666,57.324799999999996,0.7116854760394903,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,4,ncclep,gdaki_free_flow,16,4,measurement,52.6336,50.9106,53.10865,52.43692,0.883282057584098,4.789333333333333,4.715733333333333,4.960533333333333,5,5,1;2;3;4;5,measured
2,4,ncclep,gdaki_free_flow,16,8,measurement,48.93493333333333,47.65855,49.232,48.70048333333333,0.617546297184808,8.766416666666668,8.682083333333335,8.922683333333334,5,5,1;2;3;4;5,measured
3,4,ncclep,gdaki_free_flow,16,16,measurement,40.75331666666666,38.88373333333333,40.9005,40.404653333333336,0.8548750973907767,16.692316666666667,16.632533333333335,16.842666666666666,5,5,1;2;3;4;5,measured
4,4,ncclep,gdaki_free_flow,16,32,measurement,28.02413333333333,27.596266666666665,28.067733333333333,27.950936666666667,0.19973740969916856,32.631366666666665,32.479816666666665,32.71093333333333,5,5,1;2;3;4;5,measured
5,4,ncclep,gdaki_free_flow,16,64,measurement,26.755833333333335,26.603733333333334,26.796766666666667,26.73181,0.0793185504434143,64.32136666666666,64.20386666666667,64.4011,5,5,1;2;3;4;5,measured
6,4,ncclep,gdaki_free_flow,16,96,measurement,26.70135,26.637416666666667,26.835116666666668,26.71699,0.07785968201407821,96.02118333333333,95.94065,96.11626666666666,5,5,1;2;3;4;5,measured
7,4,ncclep,gdaki_free_flow,16,128,measurement,26.66786666666667,26.4501,26.706133333333334,26.626383333333333,0.10433243210473446,127.75696666666667,127.63628333333334,127.83466666666666,5,5,1;2;3;4;5,measured
8,4,ncclep,gdaki_free_flow,16,256,measurement,26.666616666666666,26.5424,26.712533333333333,26.636686666666666,0.0688768480292501,254.58091666666667,254.2446,254.89368333333334,5,5,1;2;3;4;5,measured
9,4,ncclep,gdaki_free_flow,16,512,measurement,26.657083333333333,26.60425,26.733333333333334,26.662933333333335,0.04933274915194659,508.19093333333336,507.7219,508.8563,5,5,1;2;3;4;5,measured
10,4,ncclep,gdaki_free_flow,16,1024,measurement,26.7536,26.518933333333333,26.813866666666666,26.67786,0.14497800676117809,1015.1356000000001,1014.4960333333333,1016.9725666666667,5,5,1;2;3;4;5,measured
0,5,ncclep,gdaki_free_flow,32,0,no-delay,59.0352,57.62186666666667,59.58781666666667,58.89921666666667,0.757476956195148,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,5,ncclep,gdaki_free_flow,32,4,measurement,54.4448,52.74133333333333,55.00853333333333,54.11143666666666,0.8999359236758051,4.8,4.723199999999999,4.9653833333333335,5,5,1;2;3;4;5,measured
2,5,ncclep,gdaki_free_flow,32,8,measurement,49.85945,48.97541666666667,50.72558333333333,49.937266666666666,0.6891982199548174,8.759450000000001,8.674166666666668,8.96005,5,5,1;2;3;4;5,measured
3,5,ncclep,gdaki_free_flow,32,16,measurement,42.417716666666664,40.39893333333333,42.63666666666666,41.95654333333333,0.938029603048029,16.72485,16.611766666666668,16.853383333333333,5,5,1;2;3;4;5,measured
4,5,ncclep,gdaki_free_flow,32,32,measurement,28.418133333333333,28.198983333333334,28.772983333333332,28.440503333333332,0.23747041026199345,32.693083333333334,32.485816666666665,32.7099,5,5,1;2;3;4;5,measured
5,5,ncclep,gdaki_free_flow,32,64,measurement,26.83195,26.771150000000002,27.26085,26.909103333333334,0.20406671784819158,64.32681666666666,64.19586666666666,64.41066666666667,5,5,1;2;3;4;5,measured
6,5,ncclep,gdaki_free_flow,32,96,measurement,26.68,26.572266666666668,27.100433333333335,26.74639,0.21411172304300538,96.08573333333334,95.87751666666666,96.13951666666667,5,5,1;2;3;4;5,measured
7,5,ncclep,gdaki_free_flow,32,128,measurement,26.634683333333335,26.5792,27.003166666666665,26.710726666666666,0.17528824222152153,127.77016666666667,127.56596666666667,127.84836666666666,5,5,1;2;3;4;5,measured
8,5,ncclep,gdaki_free_flow,32,256,measurement,26.719916666666666,26.548833333333334,26.772833333333335,26.70026,0.08805800850070993,254.6071,254.24285,254.86898333333332,5,5,1;2;3;4;5,measured
9,5,ncclep,gdaki_free_flow,32,512,measurement,26.748783333333332,26.582383333333333,26.9152,26.720096666666667,0.13887821173403797,508.2262,507.67385,508.86178333333334,5,5,1;2;3;4;5,measured
10,5,ncclep,gdaki_free_flow,32,1024,measurement,26.795733333333335,26.610133333333334,26.915200000000002,26.760426666666667,0.12147619428422132,1015.4104166666667,1014.58745,1016.8978833333333,5,5,1;2;3;4;5,measured
0,6,ncclep,gdaki_free_flow,64,0,no-delay,64.80426666666666,63.0998,65.15245,64.53494666666667,0.816172914634719,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,6,ncclep,gdaki_free_flow,64,4,measurement,60.07946666666667,58.15291666666667,60.20745,59.69042,0.8721508589401256,4.741866666666667,4.708266666666667,4.966383333333333,5,5,1;2;3;4;5,measured
2,6,ncclep,gdaki_free_flow,64,8,measurement,56.1532,54.25373333333334,56.47853333333333,55.83317666666667,0.9022690738416713,8.708766666666667,8.681016666666666,8.92,5,5,1;2;3;4;5,measured
3,6,ncclep,gdaki_free_flow,64,16,measurement,48.0801,46.32098333333333,48.1915,47.74496333333333,0.8005527092786175,16.649083333333333,16.618183333333334,16.843600000000002,5,5,1;2;3;4;5,measured
4,6,ncclep,gdaki_free_flow,64,32,measurement,32.3152,30.340933333333332,32.64803333333333,31.939066666666665,0.9329224265119199,32.50183333333333,32.498666666666665,32.6928,5,5,1;2;3;4;5,measured
5,6,ncclep,gdaki_free_flow,64,64,measurement,26.72965,26.6848,27.014366666666668,26.78499,0.13608178994838246,64.25343333333333,64.20715,64.384,5,5,1;2;3;4;5,measured
6,6,ncclep,gdaki_free_flow,64,96,measurement,26.4059,26.3248,26.715733333333333,26.485433333333333,0.17306059953412553,96.02753333333334,95.83826666666667,96.12815,5,5,1;2;3;4;5,measured
7,6,ncclep,gdaki_free_flow,64,128,measurement,26.268816666666666,26.053333333333335,26.514733333333332,26.28493,0.1705417977440648,127.73936666666667,127.58735,127.86240000000001,5,5,1;2;3;4;5,measured
8,6,ncclep,gdaki_free_flow,64,256,measurement,26.459133333333334,26.41275,26.670416666666668,26.50868,0.10813270486356699,254.58253333333334,254.2432,254.8839,5,5,1;2;3;4;5,measured
9,6,ncclep,gdaki_free_flow,64,512,measurement,26.416516666666666,26.2693,26.68,26.448846666666668,0.16723657868420985,508.42973333333333,507.78366666666665,508.92853333333335,5,5,1;2;3;4;5,measured
10,6,ncclep,gdaki_free_flow,64,1024,measurement,26.368533333333332,26.264,26.550933333333333,26.389333333333333,0.11441460668211119,1016.0509500000001,1014.6421333333334,1016.9850666666666,5,5,1;2;3;4;5,measured
0,7,ncclep,gdaki_free_flow,128,0,no-delay,79.88195,77.99776666666666,79.92266666666667,79.41231666666667,0.8234293567486897,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,7,ncclep,gdaki_free_flow,128,4,measurement,74.54368333333333,72.93313333333333,75.35626666666667,74.47272,0.9530149523281967,4.854933333333333,4.7184,4.9584166666666665,5,5,1;2;3;4;5,measured
2,7,ncclep,gdaki_free_flow,128,8,measurement,70.60391666666666,69.01596666666667,71.15998333333333,70.41159333333333,0.8897404942828342,8.7669,8.682133333333335,8.935466666666667,5,5,1;2;3;4;5,measured
3,7,ncclep,gdaki_free_flow,128,16,measurement,62.7613,61.226283333333335,63.193083333333334,62.574133333333336,0.7870346398383967,16.728550000000002,16.61705,16.86455,5,5,1;2;3;4;5,measured
4,7,ncclep,gdaki_free_flow,128,32,measurement,46.89985,45.316266666666664,47.30815,46.67266333333333,0.7803212117633218,32.59093333333333,32.459833333333336,32.72005,5,5,1;2;3;4;5,measured
5,7,ncclep,gdaki_free_flow,128,64,measurement,29.014983333333333,28.011733333333332,29.245933333333333,28.822436666666665,0.48295823266613913,64.30143333333334,64.19115,64.4127,5,5,1;2;3;4;5,measured
6,7,ncclep,gdaki_free_flow,128,96,measurement,28.138033333333333,27.529533333333333,28.587233333333334,28.083306666666665,0.389097226781288,95.94658333333334,95.89753333333333,96.11545,5,5,1;2;3;4;5,measured
7,7,ncclep,gdaki_free_flow,128,128,measurement,28.142383333333335,27.617066666666666,28.2336,28.068546666666666,0.2570270812039506,127.64906666666667,127.58453333333334,127.88680000000001,5,5,1;2;3;4;5,measured
8,7,ncclep,gdaki_free_flow,128,256,measurement,28.052266666666668,27.755733333333332,28.14875,27.990486666666666,0.17211560932182335,254.53773333333334,254.25151666666667,254.75413333333333,5,5,1;2;3;4;5,measured
9,7,ncclep,gdaki_free_flow,128,512,measurement,28.014433333333333,27.54665,28.128066666666665,27.938153333333332,0.22903659320680123,508.26741666666663,507.49943333333334,508.73546666666664,5,5,1;2;3;4;5,measured
10,7,ncclep,gdaki_free_flow,128,1024,measurement,28.048000000000002,27.484266666666667,28.129066666666667,27.95082,0.26482199010740126,1015.8001166666667,1014.1722666666667,1016.61625,5,5,1;2;3;4;5,measured
0,8,ncclep,gdaki_free_flow,256,0,no-delay,108.90865,107.19831666666667,109.0832,108.60147333333333,0.7895377019883907,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,8,ncclep,gdaki_free_flow,256,4,measurement,104.0,102.58525,104.4265,103.75154,0.7482038903081321,4.811733333333333,4.715733333333333,4.957316666666666,5,5,1;2;3;4;5,measured
2,8,ncclep,gdaki_free_flow,256,8,measurement,100.37525,98.80746666666667,100.7552,100.02682666666666,0.7669039178736778,8.718933333333334,8.683200000000001,8.9579,5,5,1;2;3;4;5,measured
3,8,ncclep,gdaki_free_flow,256,16,measurement,92.2057,90.59931666666667,92.67306666666667,91.91004333333333,0.808469209336042,16.642666666666667,16.617616666666667,16.870933333333333,5,5,1;2;3;4;5,measured
4,8,ncclep,gdaki_free_flow,256,32,measurement,76.1893,74.89615,76.70121666666667,75.97642,0.7236324558549494,32.508833333333335,32.48421666666667,32.72853333333333,5,5,1;2;3;4;5,measured
5,8,ncclep,gdaki_free_flow,256,64,measurement,44.13066666666666,42.898583333333335,44.52053333333333,43.93899666666667,0.6685794435052405,64.2304,64.17208333333333,64.4303,5,5,1;2;3;4;5,measured
6,8,ncclep,gdaki_free_flow,256,96,measurement,35.9338,35.74101666666667,36.317433333333334,35.95364,0.22105838488457707,95.98666666666666,95.92191666666668,96.19096666666667,5,5,1;2;3;4;5,measured
7,8,ncclep,gdaki_free_flow,256,128,measurement,35.5024,35.41226666666667,35.84368333333333,35.55646333333333,0.16651302685108657,127.67503333333333,127.59615,127.89706666666667,5,5,1;2;3;4;5,measured
8,8,ncclep,gdaki_free_flow,256,256,measurement,35.52863333333333,35.49973333333333,35.788783333333335,35.58092333333333,0.11876595892763356,254.58486666666667,254.29813333333334,254.9764,5,5,1;2;3;4;5,measured
9,8,ncclep,gdaki_free_flow,256,512,measurement,35.568533333333335,35.335483333333336,35.68161666666667,35.53961666666667,0.13387254977527424,508.32823333333334,507.4309333333333,508.92181666666664,5,5,1;2;3;4;5,measured
10,8,ncclep,gdaki_free_flow,256,1024,measurement,35.474666666666664,35.394133333333336,35.6944,35.51114666666667,0.11229586318689078,1015.8999833333334,1014.2466833333333,1016.6490666666666,5,5,1;2;3;4;5,measured


==> figures/data/ncclep_wait_gdaki_matrix.csv <==
x,y,ep,backend,tokens,requested_us,control,us,min_us,max_us,mean_us,stdev_us,actual_wait_median_us,actual_wait_min_rank_mean_us,actual_wait_max_rank_mean_us,rounds_done,rounds_target,round_ids,status
0,0,ncclep,gdaki,1,0,no-delay,47.08655,45.935,47.20106666666667,46.87932666666667,0.530735855073982,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,0,ncclep,gdaki,1,4,measurement,42.336666666666666,41.27296666666667,42.421733333333336,42.12624666666667,0.48292698758024755,4.7999833333333335,4.715733333333333,4.95625,5,5,1;2;3;4;5,measured
2,0,ncclep,gdaki,1,8,measurement,38.4079,37.88746666666667,38.777483333333336,38.44104,0.3580248626919022,8.816533333333334,8.679450000000001,8.952,5,5,1;2;3;4;5,measured
3,0,ncclep,gdaki,1,16,measurement,35.37825,35.0368,35.59093333333333,35.38251,0.2188882406363777,16.7184,16.6432,16.861333333333334,5,5,1;2;3;4;5,measured
4,0,ncclep,gdaki,1,32,measurement,34.649499999999996,34.48106666666666,34.77715,34.620353333333334,0.12359758481549017,32.6261,32.4944,32.697066666666665,5,5,1;2;3;4;5,measured
5,0,ncclep,gdaki,1,64,measurement,34.355583333333335,34.240633333333335,34.46885,34.35147333333333,0.1055409370286663,64.32878333333333,64.17358333333334,64.40193333333333,5,5,1;2;3;4;5,measured
6,0,ncclep,gdaki,1,96,measurement,34.370133333333335,34.17928333333333,34.481366666666666,34.327663333333334,0.13559214701941041,96.02293333333333,95.88,96.11265,5,5,1;2;3;4;5,measured
7,0,ncclep,gdaki,1,128,measurement,34.333333333333336,34.152433333333335,34.407466666666664,34.31763,0.09883258600054619,127.67643333333334,127.52286666666667,127.84266666666667,5,5,1;2;3;4;5,measured
8,0,ncclep,gdaki,1,256,measurement,34.37555,34.266083333333334,34.47463333333333,34.365563333333334,0.07582022359209471,254.4644,254.23,254.82613333333333,5,5,1;2;3;4;5,measured
9,0,ncclep,gdaki,1,512,measurement,34.365316666666665,34.3056,34.409616666666665,34.36501333333333,0.03810851355741344,508.02506666666665,507.50078333333335,508.9133,5,5,1;2;3;4;5,measured
10,0,ncclep,gdaki,1,1024,measurement,34.35573333333333,34.32,34.45545,34.37834333333333,0.0571576615842342,1015.1405166666667,1014.2999833333333,1016.9293666666666,5,5,1;2;3;4;5,measured
0,1,ncclep,gdaki,2,0,no-delay,48.6241,47.498666666666665,48.67848333333333,48.38701666666667,0.5015625863793632,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,1,ncclep,gdaki,2,4,measurement,43.512,42.73328333333333,43.9296,43.51265333333333,0.4780041136794168,4.802666666666666,4.7088,4.955683333333333,5,5,1;2;3;4;5,measured
2,1,ncclep,gdaki,2,8,measurement,39.779066666666665,39.24693333333333,40.43573333333333,39.88829333333333,0.4660287869029368,8.779733333333334,8.668750000000001,8.952,5,5,1;2;3;4;5,measured
3,1,ncclep,gdaki,2,16,measurement,35.66571666666667,35.51678333333333,35.90591666666666,35.67975666666666,0.14260486667712252,16.7322,16.599533333333333,16.86296666666667,5,5,1;2;3;4;5,measured
4,1,ncclep,gdaki,2,32,measurement,34.879999999999995,34.6828,35.14843333333333,34.91019,0.17880482205155587,32.56336666666667,32.4672,32.70141666666667,5,5,1;2;3;4;5,measured
5,1,ncclep,gdaki,2,64,measurement,34.50815,34.45608333333333,34.696866666666665,34.54064666666667,0.09246608492366842,64.36958333333334,64.17876666666666,64.41736666666667,5,5,1;2;3;4;5,measured
6,1,ncclep,gdaki,2,96,measurement,34.66715,34.501333333333335,34.79188333333333,34.6694,0.11190408032973727,96.03146666666666,95.87958333333333,96.12028333333333,5,5,1;2;3;4;5,measured
7,1,ncclep,gdaki,2,128,measurement,34.63151666666667,34.544133333333335,34.84858333333333,34.651266666666665,0.11625056451475645,127.7393,127.6054,127.8194,5,5,1;2;3;4;5,measured
8,1,ncclep,gdaki,2,256,measurement,34.60216666666667,34.565866666666665,34.97866666666667,34.675533333333334,0.17236858279087203,254.57695,254.35235,254.84196666666668,5,5,1;2;3;4;5,measured
9,1,ncclep,gdaki,2,512,measurement,34.56905,34.477866666666664,34.751983333333335,34.604686666666666,0.10590149602867478,508.02728333333334,507.8,508.85631666666666,5,5,1;2;3;4;5,measured
10,1,ncclep,gdaki,2,1024,measurement,34.737066666666664,34.4704,34.96586666666666,34.71263,0.18180693682524207,1015.2864333333333,1014.7071666666667,1017.02795,5,5,1;2;3;4;5,measured
0,2,ncclep,gdaki,4,0,no-delay,50.80501666666667,49.2656,50.84223333333333,50.50395666666667,0.6926828316208091,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,2,ncclep,gdaki,4,4,measurement,45.64385,44.50006666666667,45.73055,45.43081,0.522583808350392,4.88265,4.7194666666666665,4.958983333333333,5,5,1;2;3;4;5,measured
2,2,ncclep,gdaki,4,8,measurement,41.92308333333333,40.5076,42.32416666666666,41.76043666666666,0.723966493085911,8.698633333333333,8.679450000000001,8.919466666666667,5,5,1;2;3;4;5,measured
3,2,ncclep,gdaki,4,16,measurement,36.6992,36.54366666666667,36.791866666666664,36.68130333333333,0.09896878604444491,16.783466666666666,16.623866666666668,16.856616666666667,5,5,1;2;3;4;5,measured
4,2,ncclep,gdaki,4,32,measurement,35.74986666666667,35.5689,35.94818333333333,35.749633333333335,0.1421474122365775,32.67241666666666,32.4976,32.70981666666667,5,5,1;2;3;4;5,measured
5,2,ncclep,gdaki,4,64,measurement,35.51365,35.42516666666667,35.608983333333335,35.524413333333335,0.07876302925724592,64.32601666666666,64.21245,64.41536666666667,5,5,1;2;3;4;5,measured
6,2,ncclep,gdaki,4,96,measurement,35.49055,35.383916666666664,35.74835,35.534,0.16506177631420416,96.07701666666667,95.94336666666666,96.1379,5,5,1;2;3;4;5,measured
7,2,ncclep,gdaki,4,128,measurement,35.576,35.38133333333333,35.7472,35.54847,0.14277981611169344,127.77493333333334,127.60713333333334,127.86361666666667,5,5,1;2;3;4;5,measured
8,2,ncclep,gdaki,4,256,measurement,35.574933333333334,35.38773333333333,35.681066666666666,35.53707333333333,0.11481271984797306,254.62043333333332,254.31803333333335,254.8516,5,5,1;2;3;4;5,measured
9,2,ncclep,gdaki,4,512,measurement,35.576566666666665,35.425066666666666,35.652233333333335,35.55732,0.09629021699471405,508.2543166666667,507.90411666666665,508.89596666666665,5,5,1;2;3;4;5,measured
10,2,ncclep,gdaki,4,1024,measurement,35.553066666666666,35.29813333333333,35.81815,35.53355,0.19334354929905484,1015.51865,1014.7888,1017.1738333333333,5,5,1;2;3;4;5,measured
0,3,ncclep,gdaki,8,0,no-delay,53.74118333333333,52.437416666666664,53.8096,53.48967666666667,0.5893580408895028,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,3,ncclep,gdaki,8,4,measurement,48.92413333333333,47.63786666666667,49.12855,48.607436666666665,0.6236969805344394,4.734416666666666,4.707716666666666,4.949866666666667,5,5,1;2;3;4;5,measured
2,3,ncclep,gdaki,8,8,measurement,44.95725,43.44198333333333,45.19146666666666,44.70648666666666,0.7277924934538538,8.7066,8.686933333333334,8.931666666666667,5,5,1;2;3;4;5,measured
3,3,ncclep,gdaki,8,16,measurement,39.93536666666667,39.67093333333333,40.33025,39.953226666666666,0.24502655428658338,16.63136666666667,16.61221666666667,16.863466666666667,5,5,1;2;3;4;5,measured
4,3,ncclep,gdaki,8,32,measurement,39.12368333333333,38.96191666666667,39.27466666666667,39.10054,0.12198063291176821,32.5184,32.46666666666667,32.70125,5,5,1;2;3;4;5,measured
5,3,ncclep,gdaki,8,64,measurement,38.151833333333336,38.09755,38.979866666666666,38.30278666666667,0.3791497354095225,64.2688,64.20563333333334,64.39048333333334,5,5,1;2;3;4;5,measured
6,3,ncclep,gdaki,8,96,measurement,38.10551666666667,37.952533333333335,39.31935,38.34726333333333,0.5574895396876167,96.00586666666666,95.90708333333333,96.13813333333333,5,5,1;2;3;4;5,measured
7,3,ncclep,gdaki,8,128,measurement,38.177683333333334,38.16538333333333,39.04046666666667,38.385736666666666,0.3760311791520021,127.71215000000001,127.56496666666666,127.81585,5,5,1;2;3;4;5,measured
8,3,ncclep,gdaki,8,256,measurement,38.28423333333333,38.17058333333333,38.98875,38.399543333333334,0.33473376580832603,254.61695,254.30453333333332,254.73615,5,5,1;2;3;4;5,measured
9,3,ncclep,gdaki,8,512,measurement,38.2501,37.95466666666667,39.0144,38.33782333333333,0.3980931454376532,508.37758333333335,507.71743333333336,508.6784,5,5,1;2;3;4;5,measured
10,3,ncclep,gdaki,8,1024,measurement,38.24961666666667,38.06133333333333,38.9536,38.316269999999996,0.3684741089200785,1016.0013666666666,1014.55385,1016.5815833333334,5,5,1;2;3;4;5,measured
0,4,ncclep,gdaki,16,0,no-delay,58.0368,56.55233333333333,58.30506666666667,57.79309,0.705426100114126,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,4,ncclep,gdaki,16,4,measurement,53.05628333333333,51.739983333333335,53.31693333333333,52.87891,0.6538521533318253,4.796233333333333,4.708266666666667,4.897116666666666,5,5,1;2;3;4;5,measured
2,4,ncclep,gdaki,16,8,measurement,49.248,47.803733333333334,49.466883333333335,48.94624,0.6668476469554349,8.776050000000001,8.677866666666667,8.880533333333334,5,5,1;2;3;4;5,measured
3,4,ncclep,gdaki,16,16,measurement,42.215466666666664,41.7791,42.532266666666665,42.205526666666664,0.2796089972324446,16.705066666666667,16.611783333333335,16.8128,5,5,1;2;3;4;5,measured
4,4,ncclep,gdaki,16,32,measurement,41.131116666666664,40.72365,41.33168333333333,41.08855333333333,0.22648206649632194,32.57698333333333,32.49516666666666,32.65748333333333,5,5,1;2;3;4;5,measured
5,4,ncclep,gdaki,16,64,measurement,40.61125,40.49755,40.66506666666667,40.59140333333333,0.07356601476074305,64.31273333333333,64.2033,64.37633333333333,5,5,1;2;3;4;5,measured
6,4,ncclep,gdaki,16,96,measurement,40.668800000000005,40.46021666666667,40.8257,40.63787,0.15294309553628788,96.02816666666666,95.91613333333333,96.1225,5,5,1;2;3;4;5,measured
7,4,ncclep,gdaki,16,128,measurement,40.47246666666667,40.3355,40.76916666666666,40.49791,0.1623474821007202,127.74475,127.54423333333334,127.85803333333334,5,5,1;2;3;4;5,measured
8,4,ncclep,gdaki,16,256,measurement,40.537616666666665,40.4197,40.59576666666667,40.50998666666667,0.07874516334353526,254.51665,254.34986666666666,254.83306666666667,5,5,1;2;3;4;5,measured
9,4,ncclep,gdaki,16,512,measurement,40.476216666666666,40.381366666666665,40.59413333333333,40.485863333333334,0.07984379750487784,508.09333333333336,507.6288333333333,508.85158333333334,5,5,1;2;3;4;5,measured
10,4,ncclep,gdaki,16,1024,measurement,40.54293333333333,40.496,40.65546666666667,40.55424,0.06434728000812827,1015.3615666666667,1014.4717166666667,1017.03225,5,5,1;2;3;4;5,measured
0,5,ncclep,gdaki,32,0,no-delay,63.64841666666666,61.94453333333333,63.7921,63.321976666666664,0.7824633667853784,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,5,ncclep,gdaki,32,4,measurement,58.422533333333334,57.223083333333335,58.885333333333335,58.25971,0.6181693381581529,4.880583333333333,4.717816666666667,4.9605,5,5,1;2;3;4;5,measured
2,5,ncclep,gdaki,32,8,measurement,54.59786666666667,53.2416,55.07626666666667,54.415686666666666,0.6908260770025032,8.825066666666668,8.695450000000001,8.952533333333333,5,5,1;2;3;4;5,measured
3,5,ncclep,gdaki,32,16,measurement,47.446933333333334,45.9679,47.7584,47.22399333333333,0.7303662241186496,16.705066666666667,16.6065,16.830383333333334,5,5,1;2;3;4;5,measured
4,5,ncclep,gdaki,32,32,measurement,45.1897,44.1413,45.583466666666666,45.099826666666665,0.5613491672598551,32.58595,32.45375,32.6975,5,5,1;2;3;4;5,measured
5,5,ncclep,gdaki,32,64,measurement,44.78106666666667,44.12383333333333,44.94453333333333,44.68814666666667,0.3246112346587333,64.31048333333334,64.18393333333333,64.3792,5,5,1;2;3;4;5,measured
6,5,ncclep,gdaki,32,96,measurement,44.74453333333334,43.92975,44.933366666666664,44.62045333333333,0.40448212695714775,96.05721666666666,95.89693333333334,96.09564999999999,5,5,1;2;3;4;5,measured
7,5,ncclep,gdaki,32,128,measurement,44.641133333333336,44.4295,44.9061,44.671,0.18360175804048334,127.74543333333334,127.54286666666667,127.80596666666666,5,5,1;2;3;4;5,measured
8,5,ncclep,gdaki,32,256,measurement,44.83838333333333,44.05446666666666,45.094883333333335,44.71881666666667,0.4133502131969949,254.68545,254.2372,254.81295,5,5,1;2;3;4;5,measured
9,5,ncclep,gdaki,32,512,measurement,44.68906666666667,43.94025,45.0875,44.629,0.4274851785929738,508.55083333333334,507.5265166666667,508.71235,5,5,1;2;3;4;5,measured
10,5,ncclep,gdaki,32,1024,measurement,44.5984,44.02186666666667,45.05278333333333,44.61269,0.39638071268527647,1015.9279666666666,1014.3483,1016.6301666666667,5,5,1;2;3;4;5,measured
0,6,ncclep,gdaki,64,0,no-delay,69.91413333333334,68.3184,70.14666666666666,69.62922666666667,0.7490222272328698,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,6,ncclep,gdaki,64,4,measurement,65.11161666666666,63.32365,65.29026666666667,64.78097666666666,0.8191685137822506,4.793066666666666,4.717866666666667,4.96105,5,5,1;2;3;4;5,measured
2,6,ncclep,gdaki,64,8,measurement,61.366816666666665,59.4624,61.56746666666667,60.97504333333333,0.8620521184617798,8.728533333333335,8.696083333333334,8.96,5,5,1;2;3;4;5,measured
3,6,ncclep,gdaki,64,16,measurement,53.87401666666666,52.361066666666666,53.92041666666667,53.511473333333335,0.6661195238719047,16.647466666666666,16.600066666666667,16.867150000000002,5,5,1;2;3;4;5,measured
4,6,ncclep,gdaki,64,32,measurement,51.63275,51.3744,52.242133333333335,51.70294,0.34034162098136356,32.510933333333334,32.49558333333333,32.71893333333333,5,5,1;2;3;4;5,measured
5,6,ncclep,gdaki,64,64,measurement,50.979733333333336,50.884816666666666,51.055816666666665,50.98034333333333,0.06237806839480283,64.28426666666667,64.1871,64.46133333333333,5,5,1;2;3;4;5,measured
6,6,ncclep,gdaki,64,96,measurement,51.081183333333335,50.535383333333336,51.23121666666667,50.99534666666667,0.2676766790364817,96.0132,95.86916666666667,96.21366666666667,5,5,1;2;3;4;5,measured
7,6,ncclep,gdaki,64,128,measurement,50.89801666666666,50.66138333333333,51.33551666666666,50.95209333333333,0.26212193716750154,127.74971666666667,127.54415,127.89791666666667,5,5,1;2;3;4;5,measured
8,6,ncclep,gdaki,64,256,measurement,51.041533333333334,50.71086666666667,51.0987,50.96894666666667,0.15898297008729484,254.49885,254.17653333333334,254.89616666666666,5,5,1;2;3;4;5,measured
9,6,ncclep,gdaki,64,512,measurement,51.013333333333335,50.4822,51.091233333333335,50.901673333333335,0.24692915583219507,507.97428333333335,507.57105,508.95286666666664,5,5,1;2;3;4;5,measured
10,6,ncclep,gdaki,64,1024,measurement,51.12586666666667,50.474666666666664,51.352,50.960323333333335,0.35597477821079254,1016.0780833333333,1014.1296,1017.0373333333333,5,5,1;2;3;4;5,measured
0,7,ncclep,gdaki,128,0,no-delay,82.8625,81.31211666666667,82.9884,82.57372333333333,0.7084645323201115,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,7,ncclep,gdaki,128,4,measurement,77.72426666666667,76.39253333333333,78.28656666666667,77.56159333333333,0.7304977167999922,4.800516666666667,4.712,4.9584,5,5,1;2;3;4;5,measured
2,7,ncclep,gdaki,128,8,measurement,74.20426666666667,72.31588333333333,74.27111666666667,73.80116,0.8360541750953986,8.777600000000001,8.672016666666668,8.92,5,5,1;2;3;4;5,measured
3,7,ncclep,gdaki,128,16,measurement,67.02453333333334,66.69146666666667,67.20586666666667,66.95396666666667,0.22882171856904152,16.708283333333334,16.6064,16.837866666666667,5,5,1;2;3;4;5,measured
4,7,ncclep,gdaki,128,32,measurement,65.41781666666667,65.05226666666667,65.77681666666666,65.41663333333334,0.26425887428596884,32.571733333333334,32.470933333333335,32.7088,5,5,1;2;3;4;5,measured
5,7,ncclep,gdaki,128,64,measurement,64.2512,64.02666666666667,64.54793333333333,64.28383,0.21004379847493065,64.2224,64.1936,64.39915,5,5,1;2;3;4;5,measured
6,7,ncclep,gdaki,128,96,measurement,64.3471,64.00533333333334,64.48273333333333,64.31379333333334,0.19030607423013857,95.9713,95.9087,96.11903333333333,5,5,1;2;3;4;5,measured
7,7,ncclep,gdaki,128,128,measurement,64.34338333333334,64.00163333333333,64.60418333333334,64.37616666666666,0.24851360878229986,127.69116666666667,127.59371666666667,127.84295,5,5,1;2;3;4;5,measured
8,7,ncclep,gdaki,128,256,measurement,64.50335,63.992416666666664,64.72,64.40765999999999,0.30218560558408986,254.6192,254.26453333333333,254.84053333333333,5,5,1;2;3;4;5,measured
9,7,ncclep,gdaki,128,512,measurement,64.33013333333334,64.208,64.65758333333333,64.36990333333334,0.18647216518528661,508.42595,507.7386666666667,508.83146666666664,5,5,1;2;3;4;5,measured
10,7,ncclep,gdaki,128,1024,measurement,64.3536,64.05173333333333,64.51356666666666,64.34164,0.17801477685230974,1016.02755,1014.7239833333333,1016.88465,5,5,1;2;3;4;5,measured
0,8,ncclep,gdaki,256,0,no-delay,149.98333333333335,148.8938,153.30255,150.69849,1.7042024590210298,0.0,0.0,0.0,5,5,1;2;3;4;5,measured
1,8,ncclep,gdaki,256,4,measurement,146.49653333333333,144.20391666666666,148.3744,146.49390333333332,1.5094307146331012,4.720533333333333,4.71305,4.968,5,5,1;2;3;4;5,measured
2,8,ncclep,gdaki,256,8,measurement,142.04978333333332,140.98293333333334,145.2205,142.52620333333334,1.6409090113917495,8.705083333333334,8.671466666666667,8.939233333333334,5,5,1;2;3;4;5,measured
3,8,ncclep,gdaki,256,16,measurement,135.00285,132.92073333333335,137.3749,135.36892333333333,1.7132901212773786,16.618666666666666,16.613833333333332,16.880533333333336,5,5,1;2;3;4;5,measured
4,8,ncclep,gdaki,256,32,measurement,120.6288,120.25226666666667,120.94368333333334,120.64992666666667,0.29525665309090715,32.50445,32.47306666666667,32.714083333333335,5,5,1;2;3;4;5,measured
5,8,ncclep,gdaki,256,64,measurement,113.04895,110.14133333333334,114.8128,112.94215333333334,1.7748297397763078,64.24853333333333,64.18096666666666,64.4119,5,5,1;2;3;4;5,measured
6,8,ncclep,gdaki,256,96,measurement,111.08898333333333,110.26986666666667,112.5776,111.26727333333334,0.8966388823607374,96.0064,95.928,96.13226666666667,5,5,1;2;3;4;5,measured
7,8,ncclep,gdaki,256,128,measurement,108.84888333333333,107.51353333333333,113.56256666666667,110.17562666666666,2.924310997212279,127.70678333333333,127.62845,127.84053333333334,5,5,1;2;3;4;5,measured
8,8,ncclep,gdaki,256,256,measurement,110.71424999999999,107.58293333333333,114.48681666666667,110.87468333333334,2.9202454561741167,254.58971666666667,254.44213333333335,254.81348333333332,5,5,1;2;3;4;5,measured
9,8,ncclep,gdaki,256,512,measurement,109.1271,108.28958333333333,111.30186666666667,109.75499,1.3443645763375052,508.18403333333333,507.8272,508.80266666666665,5,5,1;2;3;4;5,measured
10,8,ncclep,gdaki,256,1024,measurement,110.72053333333334,109.56213333333334,113.11571666666667,110.9537,1.4244332474804782,1015.5069666666667,1014.8067166666667,1016.9514666666666,5,5,1;2;3;4;5,measured


==> figures/data/serving_full_matrix.csv <==
x,y,backend,c,mean,pct,label,status,rounds_done,rounds_target,campaign,white
0,0,gdaki,1,6.790800189068956,0.0,0.0,measured,3,3,one-stream,0
1,0,gdaki,32,16.182110121924662,0.0,0.0,confounded,3,3,one-stream,0
2,0,gdaki,64,18.407862334789616,0.0,0.0,confounded,3,3,one-stream,0
3,0,gdaki,128,15.19241871900754,0.0,0.0,measured,3,3,one-stream,0
4,0,gdaki,256,15.5486984187896,0.0,0.0,measured,3,3,one-stream,0
5,0,gdaki,512,16.629134382126153,0.0,0.0,measured,3,3,one-stream,0
6,0,gdaki,1000,17.359678626177818,0.0,0.0,measured,3,3,one-stream,0
0,1,deepep_gdaki,1,6.8132208727924715,0.33016261853213713,+0.3,measured,3,3,deepep-baseline,0
1,1,deepep_gdaki,32,26.18275191179621,61.8006039664875,+61.8,confounded,3,3,deepep-baseline,1
2,1,deepep_gdaki,64,25.014189331901683,35.888615836867466,+35.9,confounded,3,3,deepep-baseline,1
3,1,deepep_gdaki,128,15.368892469860766,1.1615908836980493,+1.2,measured,3,3,deepep-baseline,0
4,1,deepep_gdaki,256,16.22171028748795,4.328412903584655,+4.3,measured,3,3,deepep-baseline,0
5,1,deepep_gdaki,512,18.379585901483054,10.52641393792797,+10.5,measured,3,3,deepep-baseline,0
6,1,deepep_gdaki,1000,22.572104297694445,30.026049351261964,+30.0,measured,3,3,deepep-baseline,1
0,2,free_flow,1,6.986604808686726,2.8833806645195414,+2.9,measured,3,3,gdaki-prefill-20261102,0
1,2,free_flow,32,27.844346288513403,72.0686985734198,+72.1,confounded,3,3,gdaki-prefill-20261102,1
2,2,free_flow,64,25.188782026415588,36.83708389545315,+36.8,confounded,3,3,gdaki-prefill-20261102,1
3,2,free_flow,128,12.875228430470818,-15.25228030766186,-15.3,measured,3,3,gdaki-prefill-20261102,0
4,2,free_flow,256,12.75389610494553,-17.974509753605684,-18.0,measured,3,3,gdaki-prefill-20261102,0
5,2,free_flow,512,12.81741249321268,-22.921950122734636,-22.9,measured,3,3,gdaki-prefill-20261102,0
6,2,free_flow,1000,13.006579149526658,-25.075922028227126,-25.1,measured,3,3,gdaki-prefill-20261102,0


==> figures/data/serving_output_sweep.csv <==
x,output_tokens,concurrency,input_tokens,deepep_gdaki_tpot_ms,gdaki_tpot_ms,free_flow_tpot_ms,status
0,128,256,128,16.369066120790233,15.690875086283159,12.798246683576084,measured
1,256,256,128,16.69196753988645,15.6361506077814,12.71487098952658,measured
2,512,256,128,16.369385101104342,15.819076794165928,12.771818815033084,measured
3,1024,256,128,16.489856839372692,16.0972007147113,12.906262254632697,measured
4,2048,256,128,16.865028168696654,16.33857193714145,13.238745633121233,measured


==> figures/data/serving_tpot_high_concurrency.csv <==
c,deepep_gdaki,gdaki,gdaki_free_flow
128,15.368892469860766,15.19241871900754,12.875228430470818
256,16.22171028748795,15.5486984187896,12.75389610494553
512,18.379585901483054,16.629134382126153,12.81741249321268
1000,22.572104297694445,17.359678626177818,13.006579149526658

